Segmentation-driven 6D Object Pose Estimation

The most recent trend in estimating the 6D pose of rigid objects has been to train deep networks to either directly regress the pose from the image or to predict the 2D locations of 3D keypoints, from which the pose can be obtained using a PnP algorithm. In both cases, the object is treated as a global entity, and a single pose estimate is computed. As a consequence, the resulting techniques can be vulnerable to large occlusions. In this paper, we introduce a segmentation-driven 6D pose estimation framework where each visible part of the objects contributes a local pose prediction in the form of 2D keypoint locations. We then use a predicted measure of confidence to combine these pose candidates into a robust set of 3D-to-2D correspondences, from which a reliable pose estimate can be obtained. We outperform the state-of-the-art on the challenging Occluded-LINEMOD and YCB-Video datasets, which is evidence that our approach deals well with multiple poorly-textured objects occluding each other. Furthermore, it relies on a simple enough architecture to achieve real-time performance.

==> fig/occlinemod_2dRes/ape_BB8.txt <==
thresh	accuracy
48.531469	99.721448
48.601399	99.721448
29.440559	97.585887
15.804196	92.479109
10.174825	81.522748
7.972028	69.266481
4.055944	12.999071
3.006993	4.642526
0.069930	0.371402


==> fig/occlinemod_2dRes/ape_DeepIM.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.179051
0.600000	0.179051
0.700000	0.179051
0.800000	0.537153
0.900000	0.805730
1.000000	1.253357
1.100000	2.238138
1.200000	3.222919
1.300000	4.923903
1.400000	6.356311
1.500000	7.788720
1.600000	10.026857
1.700000	12.623097
1.800000	14.771710
1.900000	17.278425
2.000000	18.889883
2.100000	20.859446
2.200000	23.366159
2.300000	25.156670
2.400000	26.768129
2.500000	29.453894
2.600000	31.871082
2.700000	33.930172
2.800000	34.914951
2.900000	36.884514
3.000000	39.301701
3.100000	41.092213
3.200000	43.061771
3.300000	44.315128
3.400000	46.463741
3.500000	48.522827
3.600000	49.776188
3.700000	51.387646
3.800000	53.267681
3.900000	54.968666
4.000000	56.848701
4.100000	58.281109
4.200000	59.803043
4.300000	61.593555
4.400000	62.936436
4.500000	63.831692
4.600000	65.264099
4.700000	66.248878
4.800000	67.054611
4.900000	67.860344
5.000000	69.024170
5.100000	69.471802
5.200000	70.277527
5.300000	70.904205
5.400000	71.441360
5.500000	71.978516
5.600000	72.426140
5.700000	72.963295
5.800000	73.321396
5.900000	73.858551
6.000000	74.216652
6.100000	74.932854
6.200000	75.559532
6.300000	75.917633
6.400000	76.096687
6.500000	76.544312
6.600000	76.902420
6.700000	77.170990
6.800000	77.260521
6.900000	77.529099
7.000000	77.797676
7.100000	77.887199
7.200000	77.976723
7.300000	77.976723
7.400000	78.066246
7.500000	78.155777
7.600000	78.155777
7.700000	78.603401
7.800000	78.782455
7.900000	78.782455
8.000000	78.961502
8.100000	79.051033
8.200000	79.230080
8.300000	79.319603
8.400000	79.856758
8.500000	80.483437
8.600000	80.572960
8.700000	80.752014
8.800000	81.199638
8.900000	81.378693
9.000000	81.468216
9.100000	81.826317
9.200000	82.094894
9.300000	82.273949
9.400000	82.452995
9.500000	82.721573
9.600000	82.990150
9.700000	82.990150
9.800000	83.169205
9.900000	83.258728
10.000000	83.348251
10.100000	83.437782
10.200000	83.527306
10.300000	83.527306
10.400000	83.706360
10.500000	83.974930
10.600000	84.064461
10.700000	84.153984
10.800000	84.422562
10.900000	84.601608
11.000000	84.691139
11.100000	84.780663
11.200000	84.959717
11.300000	85.138763
11.400000	85.317818
11.500000	85.675919
11.600000	85.675919
11.700000	85.944496
11.800000	86.034019
11.900000	86.392120
12.000000	86.660698
12.100000	86.750221
12.200000	86.839752
12.300000	86.929276
12.400000	86.929276
12.500000	87.197853
12.600000	87.376900
12.700000	87.555954
12.800000	87.735008
12.900000	88.003578
13.000000	88.182632
13.100000	88.451210
13.200000	88.719788
13.300000	88.809311
13.400000	89.077888
13.500000	89.435989
13.600000	89.525513
13.700000	89.794090
13.800000	89.883614
13.900000	90.152191
14.000000	90.241722
14.100000	90.420769
14.200000	90.420769
14.300000	90.510292
14.400000	90.689346
14.500000	90.778870
14.600000	90.778870
14.700000	90.778870
14.800000	90.778870
14.900000	90.778870
15.000000	90.778870
15.100000	90.957924
15.200000	90.957924
15.300000	91.136971
15.400000	91.226501
15.500000	91.316025
15.600000	91.316025
15.700000	91.495079
15.800000	91.584602
15.900000	91.584602
16.000000	91.853180
16.100000	91.853180
16.200001	91.853180
16.299999	91.853180
16.400000	91.853180
16.500000	91.853180
16.600000	91.942703
16.700001	92.121758
16.799999	92.211281
16.900000	92.211281
17.000000	92.211281
17.100000	92.211281
17.200001	92.211281
17.299999	92.211281
17.400000	92.211281
17.500000	92.211281
17.600000	92.211281
17.700001	92.211281
17.799999	92.300804
17.900000	92.300804
18.000000	92.390327
18.100000	92.390327
18.200001	92.390327
18.299999	92.390327
18.400000	92.390327
18.500000	92.479858
18.600000	92.479858
18.700001	92.479858
18.799999	92.479858
18.900000	92.479858
19.000000	92.479858
19.100000	92.479858
19.200001	92.479858
19.299999	92.569382
19.400000	92.569382
19.500000	92.569382
19.600000	92.569382
19.700001	92.569382
19.799999	92.569382
19.900000	92.569382
20.000000	92.658905
20.100000	92.658905
20.200001	92.658905
20.299999	92.658905
20.400000	92.748436
20.500000	92.748436
20.600000	92.748436
20.700001	92.927483
20.799999	92.927483
20.900000	93.017014
21.000000	93.017014
21.100000	93.017014
21.200001	93.017014
21.299999	93.017014
21.400000	93.017014
21.500000	93.196060
21.600000	93.375114
21.700001	93.464638
21.799999	93.464638
21.900000	93.464638
22.000000	93.464638
22.100000	93.464638
22.200001	93.464638
22.299999	93.643692
22.400000	93.643692
22.500000	93.733215
22.600000	93.733215
22.700001	93.733215
22.799999	93.733215
22.900000	93.822739
23.000000	93.822739
23.100000	93.822739
23.200001	93.822739
23.299999	93.822739
23.400000	93.822739
23.500000	93.822739
23.600000	93.822739
23.700001	93.912262
23.799999	93.912262
23.900000	93.912262
24.000000	93.912262
24.100000	93.912262
24.200001	93.912262
24.299999	93.912262
24.400000	93.912262
24.500000	93.912262
24.600000	93.912262
24.700001	94.001793
24.799999	94.001793
24.900000	94.001793
25.000000	94.091316
25.100000	94.091316
25.200001	94.091316
25.299999	94.091316
25.400000	94.091316
25.500000	94.091316
25.600000	94.091316
25.700001	94.091316
25.799999	94.091316
25.900000	94.091316
26.000000	94.091316
26.100000	94.091316
26.200001	94.091316
26.299999	94.180840
26.400000	94.180840
26.500000	94.180840
26.600000	94.180840
26.700001	94.180840
26.799999	94.270370
26.900000	94.270370
27.000000	94.270370
27.100000	94.270370
27.200001	94.270370
27.299999	94.270370
27.400000	94.270370
27.500000	94.359894
27.600000	94.359894
27.700001	94.359894
27.799999	94.359894
27.900000	94.359894
28.000000	94.359894
28.100000	94.359894
28.200001	94.449417
28.299999	94.449417
28.400000	94.449417
28.500000	94.538940
28.600000	94.538940
28.700001	94.538940
28.799999	94.538940
28.900000	94.538940
29.000000	94.538940
29.100000	94.538940
29.200001	94.538940
29.299999	94.538940
29.400000	94.538940
29.500000	94.538940
29.600000	94.538940
29.700001	94.538940
29.799999	94.628471
29.900000	94.628471
30.000000	94.628471
30.100000	94.628471
30.200001	94.628471
30.299999	94.628471
30.400000	94.628471
30.500000	94.628471
30.600000	94.628471
30.700001	94.628471
30.799999	94.628471
30.900000	94.628471
31.000000	94.628471
31.100000	94.628471
31.200001	94.628471
31.299999	94.628471
31.400000	94.628471
31.500000	94.628471
31.600000	94.717995
31.700001	94.717995
31.799999	94.717995
31.900000	94.717995
32.000000	94.717995
32.099998	94.717995
32.200001	94.717995
32.299999	94.717995
32.400002	94.807518
32.500000	94.807518
32.599998	94.807518
32.700001	94.807518
32.799999	94.807518
32.900002	94.807518
33.000000	94.807518
33.099998	94.807518
33.200001	94.807518
33.299999	94.807518
33.400002	94.807518
33.500000	94.807518
33.599998	94.807518
33.700001	94.807518
33.799999	94.807518
33.900002	94.807518
34.000000	94.807518
34.099998	94.807518
34.200001	94.807518
34.299999	94.807518
34.400002	94.807518
34.500000	94.807518
34.599998	94.807518
34.700001	94.807518
34.799999	94.807518
34.900002	94.807518
35.000000	94.807518
35.099998	94.807518
35.200001	94.807518
35.299999	94.807518
35.400002	94.807518
35.500000	94.807518
35.599998	94.807518
35.700001	94.807518
35.799999	94.807518
35.900002	94.807518
36.000000	94.807518
36.099998	94.807518
36.200001	94.807518
36.299999	94.807518
36.400002	94.807518
36.500000	94.807518
36.599998	94.807518
36.700001	94.807518
36.799999	94.807518
36.900002	94.807518
37.000000	94.807518
37.099998	94.807518
37.200001	94.807518
37.299999	94.807518
37.400002	94.897049
37.500000	94.897049
37.599998	94.897049
37.700001	94.897049
37.799999	94.897049
37.900002	94.897049
38.000000	94.897049
38.099998	94.897049
38.200001	94.897049
38.299999	94.897049
38.400002	94.897049
38.500000	94.897049
38.599998	94.897049
38.700001	94.897049
38.799999	94.897049
38.900002	94.897049
39.000000	94.897049
39.099998	94.986572
39.200001	94.986572
39.299999	94.986572
39.400002	94.986572
39.500000	94.986572
39.599998	94.986572
39.700001	94.986572
39.799999	94.986572
39.900002	94.986572
40.000000	94.986572
40.099998	94.986572
40.200001	94.986572
40.299999	94.986572
40.400002	94.986572
40.500000	94.986572
40.599998	94.986572
40.700001	94.986572
40.799999	94.986572
40.900002	94.986572
41.000000	94.986572
41.099998	94.986572
41.200001	94.986572
41.299999	94.986572
41.400002	94.986572
41.500000	94.986572
41.599998	94.986572
41.700001	94.986572
41.799999	94.986572
41.900002	94.986572
42.000000	94.986572
42.099998	94.986572
42.200001	94.986572
42.299999	94.986572
42.400002	94.986572
42.500000	94.986572
42.599998	94.986572
42.700001	94.986572
42.799999	94.986572
42.900002	94.986572
43.000000	94.986572
43.099998	94.986572
43.200001	94.986572
43.299999	94.986572
43.400002	94.986572
43.500000	94.986572
43.599998	94.986572
43.700001	94.986572
43.799999	94.986572
43.900002	94.986572
44.000000	94.986572
44.099998	94.986572
44.200001	94.986572
44.299999	94.986572
44.400002	94.986572
44.500000	94.986572
44.599998	94.986572
44.700001	94.986572
44.799999	94.986572
44.900002	94.986572
45.000000	94.986572
45.099998	94.986572
45.200001	94.986572
45.299999	94.986572
45.400002	94.986572
45.500000	94.986572
45.599998	94.986572
45.700001	94.986572
45.799999	94.986572
45.900002	94.986572
46.000000	94.986572
46.099998	94.986572
46.200001	94.986572
46.299999	94.986572
46.400002	94.986572
46.500000	94.986572
46.599998	94.986572
46.700001	94.986572
46.799999	94.986572
46.900002	94.986572
47.000000	94.986572
47.099998	94.986572
47.200001	94.986572
47.299999	94.986572
47.400002	94.986572
47.500000	94.986572
47.599998	94.986572
47.700001	94.986572
47.799999	94.986572
47.900002	94.986572
48.000000	94.986572
48.099998	94.986572
48.200001	94.986572
48.299999	94.986572
48.400002	94.986572
48.500000	94.986572
48.599998	94.986572
48.700001	94.986572
48.799999	94.986572
48.900002	94.986572
49.000000	94.986572
49.099998	94.986572
49.200001	94.986572
49.299999	94.986572
49.400002	94.986572
49.500000	94.986572
49.599998	94.986572
49.700001	94.986572
49.799999	94.986572
49.900002	94.986572


==> fig/occlinemod_2dRes/ape_PoseCNN+ICP.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.000000
0.700000	0.089526
0.800000	0.447628
0.900000	0.984781
1.000000	1.342883
1.100000	1.969561
1.200000	3.312444
1.300000	4.297225
1.400000	5.640108
1.500000	6.803939
1.600000	8.057297
1.700000	10.384960
1.800000	12.533572
1.900000	13.876454
2.000000	15.666965
2.100000	17.278425
2.200000	19.964190
2.300000	21.933752
2.400000	24.261414
2.500000	25.783348
2.600000	27.573858
2.700000	30.349150
2.800000	31.692032
2.900000	34.467323
3.000000	36.615936
3.100000	38.316921
3.200000	40.555058
3.300000	42.166519
3.400000	43.240822
3.500000	45.389435
3.600000	47.448524
3.700000	49.059982
3.800000	50.581917
3.900000	52.372425
4.000000	54.700089
4.100000	56.311550
4.200000	57.564907
4.300000	59.355415
4.400000	61.324978
4.500000	62.667862
4.600000	63.473591
4.700000	64.637421
4.800000	65.443153
4.900000	66.517456
5.000000	67.323189
5.100000	68.128914
5.200000	69.382271
5.300000	69.561325
5.400000	70.367058
5.500000	71.083260
5.600000	71.709938
5.700000	72.694717
5.800000	73.410919
5.900000	74.216652
6.000000	74.932854
6.100000	75.380486
6.200000	75.917633
6.300000	76.007164
6.400000	76.365265
6.500000	76.902420
6.600000	77.081467
6.700000	77.170990
6.800000	77.439568
6.900000	77.618622
7.000000	78.066246
7.100000	78.692924
7.200000	78.871979
7.300000	79.319603
7.400000	79.588181
7.500000	79.588181
7.600000	79.677711
7.700000	79.677711
7.800000	79.677711
7.900000	79.767235
8.000000	79.946281
8.100000	80.125336
8.200000	80.304390
8.300000	80.393913
8.400000	80.662491
8.500000	80.841537
8.600000	80.931068
8.700000	81.557747
8.800000	81.647270
8.900000	81.647270
9.000000	81.647270
9.100000	81.736794
9.200000	81.826317
9.300000	82.094894
9.400000	82.273949
9.500000	82.273949
9.600000	82.363472
9.700000	82.542526
9.800000	82.632050
9.900000	82.721573
10.000000	82.721573
10.100000	82.811104
10.200000	82.990150
10.300000	83.169205
10.400000	83.348251
10.500000	83.437782
10.600000	83.437782
10.700000	83.616829
10.800000	83.795883
10.900000	83.974930
11.000000	83.974930
11.100000	84.064461
11.200000	84.422562
11.300000	84.512085
11.400000	84.512085
11.500000	84.780663
11.600000	84.959717
11.700000	85.317818
11.800000	85.407341
11.900000	85.407341
12.000000	85.586395
12.100000	85.765442
12.200000	85.854965
12.300000	85.854965
12.400000	86.213074
12.500000	86.481644
12.600000	86.660698
12.700000	86.929276
12.800000	86.929276
12.900000	87.108322
13.000000	87.197853
13.100000	87.645477
13.200000	88.003578
13.300000	88.093109
13.400000	88.272156
13.500000	88.540733
13.600000	88.898834
13.700000	89.346466
13.800000	89.615044
13.900000	90.152191
14.000000	90.420769
14.100000	90.420769
14.200000	90.778870
14.300000	90.778870
14.400000	90.868401
14.500000	90.868401
14.600000	90.868401
14.700000	90.868401
14.800000	90.957924
14.900000	91.047447
15.000000	91.047447
15.100000	91.136971
15.200000	91.136971
15.300000	91.226501
15.400000	91.226501
15.500000	91.226501
15.600000	91.226501
15.700000	91.226501
15.800000	91.226501
15.900000	91.316025
16.000000	91.316025
16.100000	91.316025
16.200001	91.316025
16.299999	91.316025
16.400000	91.316025
16.500000	91.316025
16.600000	91.405548
16.700001	91.405548
16.799999	91.495079
16.900000	91.495079
17.000000	91.495079
17.100000	91.495079
17.200001	91.495079
17.299999	91.495079
17.400000	91.495079
17.500000	91.495079
17.600000	91.674126
17.700001	91.674126
17.799999	91.674126
17.900000	91.763649
18.000000	91.763649
18.100000	91.763649
18.200001	91.763649
18.299999	91.763649
18.400000	91.853180
18.500000	91.942703
18.600000	92.121758
18.700001	92.121758
18.799999	92.121758
18.900000	92.121758
19.000000	92.121758
19.100000	92.211281
19.200001	92.211281
19.299999	92.211281
19.400000	92.211281
19.500000	92.211281
19.600000	92.211281
19.700001	92.211281
19.799999	92.211281
19.900000	92.211281
20.000000	92.300804
20.100000	92.300804
20.200001	92.300804
20.299999	92.390327
20.400000	92.479858
20.500000	92.479858
20.600000	92.479858
20.700001	92.569382
20.799999	92.569382
20.900000	92.569382
21.000000	92.658905
21.100000	92.658905
21.200001	92.658905
21.299999	92.658905
21.400000	92.658905
21.500000	92.658905
21.600000	92.658905
21.700001	92.658905
21.799999	92.658905
21.900000	92.658905
22.000000	92.658905
22.100000	92.658905
22.200001	92.658905
22.299999	92.658905
22.400000	92.658905
22.500000	92.658905
22.600000	92.748436
22.700001	92.837959
22.799999	92.837959
22.900000	92.837959
23.000000	92.837959
23.100000	92.927483
23.200001	92.927483
23.299999	92.927483
23.400000	92.927483
23.500000	92.927483
23.600000	92.927483
23.700001	92.927483
23.799999	92.927483
23.900000	92.927483
24.000000	92.927483
24.100000	92.927483
24.200001	92.927483
24.299999	92.927483
24.400000	92.927483
24.500000	92.927483
24.600000	93.106537
24.700001	93.106537
24.799999	93.106537
24.900000	93.106537
25.000000	93.106537
25.100000	93.106537
25.200001	93.106537
25.299999	93.106537
25.400000	93.106537
25.500000	93.106537
25.600000	93.106537
25.700001	93.196060
25.799999	93.285583
25.900000	93.285583
26.000000	93.375114
26.100000	93.375114
26.200001	93.375114
26.299999	93.375114
26.400000	93.375114
26.500000	93.375114
26.600000	93.375114
26.700001	93.375114
26.799999	93.375114
26.900000	93.375114
27.000000	93.375114
27.100000	93.375114
27.200001	93.375114
27.299999	93.375114
27.400000	93.375114
27.500000	93.375114
27.600000	93.464638
27.700001	93.464638
27.799999	93.643692
27.900000	93.643692
28.000000	93.643692
28.100000	93.733215
28.200001	93.733215
28.299999	93.733215
28.400000	93.733215
28.500000	93.733215
28.600000	93.733215
28.700001	93.733215
28.799999	93.733215
28.900000	93.822739
29.000000	93.822739
29.100000	93.822739
29.200001	93.822739
29.299999	93.822739
29.400000	93.822739
29.500000	93.912262
29.600000	93.912262
29.700001	93.912262
29.799999	93.912262
29.900000	94.001793
30.000000	94.001793
30.100000	94.001793
30.200001	94.001793
30.299999	94.001793
30.400000	94.001793
30.500000	94.001793
30.600000	94.001793
30.700001	94.001793
30.799999	94.091316
30.900000	94.091316
31.000000	94.180840
31.100000	94.180840
31.200001	94.180840
31.299999	94.180840
31.400000	94.180840
31.500000	94.180840
31.600000	94.180840
31.700001	94.180840
31.799999	94.180840
31.900000	94.180840
32.000000	94.270370
32.099998	94.359894
32.200001	94.359894
32.299999	94.359894
32.400002	94.359894
32.500000	94.359894
32.599998	94.359894
32.700001	94.449417
32.799999	94.449417
32.900002	94.449417
33.000000	94.449417
33.099998	94.449417
33.200001	94.449417
33.299999	94.449417
33.400002	94.449417
33.500000	94.449417
33.599998	94.449417
33.700001	94.449417
33.799999	94.449417
33.900002	94.449417
34.000000	94.449417
34.099998	94.449417
34.200001	94.449417
34.299999	94.449417
34.400002	94.449417
34.500000	94.449417
34.599998	94.538940
34.700001	94.538940
34.799999	94.538940
34.900002	94.538940
35.000000	94.538940
35.099998	94.538940
35.200001	94.538940
35.299999	94.538940
35.400002	94.538940
35.500000	94.538940
35.599998	94.538940
35.700001	94.538940
35.799999	94.538940
35.900002	94.538940
36.000000	94.538940
36.099998	94.538940
36.200001	94.538940
36.299999	94.538940
36.400002	94.538940
36.500000	94.538940
36.599998	94.538940
36.700001	94.538940
36.799999	94.538940
36.900002	94.538940
37.000000	94.538940
37.099998	94.538940
37.200001	94.538940
37.299999	94.538940
37.400002	94.538940
37.500000	94.538940
37.599998	94.628471
37.700001	94.628471
37.799999	94.628471
37.900002	94.628471
38.000000	94.628471
38.099998	94.717995
38.200001	94.717995
38.299999	94.717995
38.400002	94.717995
38.500000	94.717995
38.599998	94.717995
38.700001	94.717995
38.799999	94.717995
38.900002	94.717995
39.000000	94.717995
39.099998	94.807518
39.200001	94.807518
39.299999	94.807518
39.400002	94.807518
39.500000	94.807518
39.599998	94.807518
39.700001	94.807518
39.799999	94.807518
39.900002	94.807518
40.000000	94.807518
40.099998	94.807518
40.200001	94.807518
40.299999	94.807518
40.400002	94.897049
40.500000	94.897049
40.599998	94.897049
40.700001	94.897049
40.799999	94.897049
40.900002	94.897049
41.000000	94.897049
41.099998	94.897049
41.200001	94.897049
41.299999	94.897049
41.400002	94.897049
41.500000	94.897049
41.599998	94.897049
41.700001	94.897049
41.799999	94.897049
41.900002	94.897049
42.000000	94.897049
42.099998	94.897049
42.200001	94.897049
42.299999	94.897049
42.400002	94.897049
42.500000	94.897049
42.599998	94.897049
42.700001	94.897049
42.799999	94.897049
42.900002	94.897049
43.000000	94.897049
43.099998	94.897049
43.200001	94.897049
43.299999	94.897049
43.400002	94.897049
43.500000	94.897049
43.599998	94.897049
43.700001	94.897049
43.799999	94.897049
43.900002	94.897049
44.000000	94.897049
44.099998	94.897049
44.200001	94.897049
44.299999	94.897049
44.400002	94.897049
44.500000	94.897049
44.599998	94.897049
44.700001	94.897049
44.799999	94.897049
44.900002	94.897049
45.000000	94.897049
45.099998	94.897049
45.200001	94.897049
45.299999	94.897049
45.400002	94.897049
45.500000	94.897049
45.599998	94.897049
45.700001	94.897049
45.799999	94.897049
45.900002	94.897049
46.000000	94.897049
46.099998	94.897049
46.200001	94.897049
46.299999	94.897049
46.400002	94.897049
46.500000	94.897049
46.599998	94.897049
46.700001	94.897049
46.799999	94.897049
46.900002	94.897049
47.000000	94.897049
47.099998	94.897049
47.200001	94.897049
47.299999	94.897049
47.400002	94.897049
47.500000	94.897049
47.599998	94.897049
47.700001	94.897049
47.799999	94.897049
47.900002	94.897049
48.000000	94.897049
48.099998	94.897049
48.200001	94.897049
48.299999	94.897049
48.400002	94.897049
48.500000	94.897049
48.599998	94.897049
48.700001	94.897049
48.799999	94.897049
48.900002	94.897049
49.000000	94.897049
49.099998	94.897049
49.200001	94.897049
49.299999	94.897049
49.400002	94.897049
49.500000	94.897049
49.599998	94.897049
49.700001	94.897049
49.799999	94.897049
49.900002	94.897049


==> fig/occlinemod_2dRes/ape_PoseCNN.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.000000
0.700000	0.000000
0.800000	0.000000
0.900000	0.000000
1.000000	0.000000
1.100000	0.000000
1.200000	0.000000
1.300000	0.000000
1.400000	0.000000
1.500000	0.000000
1.600000	0.000000
1.700000	0.000000
1.800000	0.089526
1.900000	0.179051
2.000000	0.537153
2.100000	1.074306
2.200000	1.790510
2.300000	2.059087
2.400000	2.506714
2.500000	3.133393
2.600000	4.118174
2.700000	4.923903
2.800000	5.461056
2.900000	6.177260
3.000000	6.714414
3.100000	7.609669
3.200000	8.863026
3.300000	10.026857
3.400000	11.727842
3.500000	13.339302
3.600000	14.055506
3.700000	15.040286
3.800000	17.009848
3.900000	18.800358
4.000000	20.322292
4.100000	21.038496
4.200000	22.918531
4.300000	24.798567
4.400000	25.962399
4.500000	26.947180
4.600000	29.095793
4.700000	30.707253
4.800000	31.692032
4.900000	32.855865
5.000000	34.556850
5.100000	35.899731
5.200000	37.242615
5.300000	39.749329
5.400000	40.734108
5.500000	42.793198
5.600000	44.852283
5.700000	45.926590
5.800000	46.463741
5.900000	47.627575
6.000000	49.059982
6.100000	50.134289
6.200000	51.208595
6.300000	52.014324
6.400000	53.267681
6.500000	53.894360
6.600000	54.879139
6.700000	55.684872
6.800000	56.938229
6.900000	58.102058
7.000000	59.355415
7.100000	60.071621
7.200000	61.056400
7.300000	62.399284
7.400000	62.667862
7.500000	63.563114
7.600000	64.189796
7.700000	64.995522
7.800000	65.622200
7.900000	66.338409
8.000000	66.875557
8.100000	67.681290
8.200000	68.218445
8.300000	68.934647
8.400000	69.471802
8.500000	69.740379
8.600000	70.098480
8.700000	70.904205
8.800000	71.530884
8.900000	72.426140
9.000000	72.963295
9.100000	73.410919
9.200000	73.858551
9.300000	74.216652
9.400000	74.843330
9.500000	75.022385
9.600000	75.380486
9.700000	75.559532
9.800000	75.649063
9.900000	75.917633
10.000000	76.007164
10.100000	76.275742
10.200000	76.454788
10.300000	76.991943
10.400000	77.260521
10.500000	77.529099
10.600000	77.797676
10.700000	77.887199
10.800000	77.976723
10.900000	78.245300
11.000000	78.334824
11.100000	78.513878
11.200000	78.871979
11.300000	79.051033
11.400000	79.498657
11.500000	79.588181
11.600000	79.677711
11.700000	80.035812
11.800000	80.214859
11.900000	80.304390
12.000000	80.393913
12.100000	80.572960
12.200000	80.572960
12.300000	80.931068
12.400000	81.199638
12.500000	81.378693
12.600000	81.647270
12.700000	81.826317
12.800000	82.005371
12.900000	82.184425
13.000000	82.273949
13.100000	82.452995
13.200000	82.811104
13.300000	83.079681
13.400000	83.258728
13.500000	83.527306
13.600000	83.616829
13.700000	83.795883
13.800000	84.064461
13.900000	84.333038
14.000000	84.422562
14.100000	84.691139
14.200000	85.138763
14.300000	85.317818
14.400000	85.496864
14.500000	85.765442
14.600000	85.944496
14.700000	86.034019
14.800000	86.302597
14.900000	86.571175
15.000000	86.750221
15.100000	86.839752
15.200000	87.108322
15.300000	87.197853
15.400000	87.197853
15.500000	87.287376
15.600000	87.555954
15.700000	87.735008
15.800000	88.003578
15.900000	88.093109
16.000000	88.272156
16.100000	88.272156
16.200001	88.272156
16.299999	88.361687
16.400000	88.630257
16.500000	88.988365
16.600000	89.077888
16.700001	89.256935
16.799999	89.256935
16.900000	89.256935
17.000000	89.256935
17.100000	89.346466
17.200001	89.346466
17.299999	89.346466
17.400000	89.794090
17.500000	89.794090
17.600000	89.883614
17.700001	90.152191
17.799999	90.241722
17.900000	90.420769
18.000000	90.420769
18.100000	90.420769
18.200001	90.420769
18.299999	90.420769
18.400000	90.420769
18.500000	90.510292
18.600000	90.689346
18.700001	90.689346
18.799999	90.689346
18.900000	90.689346
19.000000	90.778870
19.100000	90.778870
19.200001	90.778870
19.299999	90.868401
19.400000	90.957924
19.500000	90.957924
19.600000	90.957924
19.700001	90.957924
19.799999	91.136971
19.900000	91.316025
20.000000	91.495079
20.100000	91.495079
20.200001	91.495079
20.299999	91.584602
20.400000	91.584602
20.500000	91.584602
20.600000	91.584602
20.700001	91.674126
20.799999	91.763649
20.900000	91.763649
21.000000	91.942703
21.100000	91.942703
21.200001	91.942703
21.299999	92.032227
21.400000	92.211281
21.500000	92.211281
21.600000	92.211281
21.700001	92.211281
21.799999	92.211281
21.900000	92.211281
22.000000	92.211281
22.100000	92.211281
22.200001	92.211281
22.299999	92.211281
22.400000	92.390327
22.500000	92.479858
22.600000	92.479858
22.700001	92.479858
22.799999	92.479858
22.900000	92.479858
23.000000	92.479858
23.100000	92.569382
23.200001	92.658905
23.299999	92.658905
23.400000	92.658905
23.500000	92.748436
23.600000	92.748436
23.700001	92.748436
23.799999	92.748436
23.900000	92.748436
24.000000	92.748436
24.100000	92.837959
24.200001	92.837959
24.299999	92.837959
24.400000	92.837959
24.500000	93.017014
24.600000	93.106537
24.700001	93.196060
24.799999	93.285583
24.900000	93.285583
25.000000	93.285583
25.100000	93.285583
25.200001	93.285583
25.299999	93.375114
25.400000	93.375114
25.500000	93.375114
25.600000	93.375114
25.700001	93.464638
25.799999	93.554161
25.900000	93.554161
26.000000	93.643692
26.100000	93.643692
26.200001	93.643692
26.299999	93.643692
26.400000	93.643692
26.500000	93.643692
26.600000	93.643692
26.700001	93.643692
26.799999	93.643692
26.900000	93.643692
27.000000	93.643692
27.100000	93.643692
27.200001	93.643692
27.299999	93.643692
27.400000	93.643692
27.500000	93.643692
27.600000	93.643692
27.700001	93.643692
27.799999	93.822739
27.900000	93.822739
28.000000	93.822739
28.100000	93.912262
28.200001	93.912262
28.299999	93.912262
28.400000	93.912262
28.500000	93.912262
28.600000	93.912262
28.700001	93.912262
28.799999	93.912262
28.900000	94.001793
29.000000	94.001793
29.100000	94.001793
29.200001	94.001793
29.299999	94.001793
29.400000	94.001793
29.500000	94.180840
29.600000	94.180840
29.700001	94.180840
29.799999	94.180840
29.900000	94.180840
30.000000	94.180840
30.100000	94.180840
30.200001	94.180840
30.299999	94.180840
30.400000	94.180840
30.500000	94.180840
30.600000	94.180840
30.700001	94.180840
30.799999	94.270370
30.900000	94.270370
31.000000	94.359894
31.100000	94.359894
31.200001	94.359894
31.299999	94.359894
31.400000	94.359894
31.500000	94.359894
31.600000	94.359894
31.700001	94.359894
31.799999	94.359894
31.900000	94.359894
32.000000	94.359894
32.099998	94.449417
32.200001	94.449417
32.299999	94.449417
32.400002	94.449417
32.500000	94.449417
32.599998	94.449417
32.700001	94.538940
32.799999	94.538940
32.900002	94.538940
33.000000	94.538940
33.099998	94.538940
33.200001	94.538940
33.299999	94.538940
33.400002	94.538940
33.500000	94.538940
33.599998	94.538940
33.700001	94.538940
33.799999	94.538940
33.900002	94.628471
34.000000	94.628471
34.099998	94.628471
34.200001	94.628471
34.299999	94.628471
34.400002	94.628471
34.500000	94.628471
34.599998	94.628471
34.700001	94.628471
34.799999	94.628471
34.900002	94.628471
35.000000	94.628471
35.099998	94.628471
35.200001	94.628471
35.299999	94.628471
35.400002	94.628471
35.500000	94.628471
35.599998	94.628471
35.700001	94.628471
35.799999	94.628471
35.900002	94.628471
36.000000	94.628471
36.099998	94.628471
36.200001	94.628471
36.299999	94.628471
36.400002	94.628471
36.500000	94.628471
36.599998	94.628471
36.700001	94.628471
36.799999	94.717995
36.900002	94.717995
37.000000	94.717995
37.099998	94.717995
37.200001	94.717995
37.299999	94.717995
37.400002	94.717995
37.500000	94.717995
37.599998	94.717995
37.700001	94.717995
37.799999	94.717995
37.900002	94.717995
38.000000	94.717995
38.099998	94.807518
38.200001	94.807518
38.299999	94.807518
38.400002	94.807518
38.500000	94.807518
38.599998	94.807518
38.700001	94.807518
38.799999	94.807518
38.900002	94.807518
39.000000	94.807518
39.099998	94.897049
39.200001	94.897049
39.299999	94.897049
39.400002	94.897049
39.500000	94.897049
39.599998	94.897049
39.700001	94.897049
39.799999	94.897049
39.900002	94.897049
40.000000	94.897049
40.099998	94.897049
40.200001	94.897049
40.299999	94.897049
40.400002	94.986572
40.500000	94.986572
40.599998	94.986572
40.700001	94.986572
40.799999	94.986572
40.900002	94.986572
41.000000	94.986572
41.099998	94.986572
41.200001	94.986572
41.299999	94.986572
41.400002	94.986572
41.500000	94.986572
41.599998	94.986572
41.700001	94.986572
41.799999	94.986572
41.900002	94.986572
42.000000	94.986572
42.099998	94.986572
42.200001	94.986572
42.299999	94.986572
42.400002	94.986572
42.500000	94.986572
42.599998	94.986572
42.700001	94.986572
42.799999	94.986572
42.900002	94.986572
43.000000	94.986572
43.099998	94.986572
43.200001	94.986572
43.299999	94.986572
43.400002	94.986572
43.500000	94.986572
43.599998	94.986572
43.700001	94.986572
43.799999	94.986572
43.900002	94.986572
44.000000	94.986572
44.099998	94.986572
44.200001	94.986572
44.299999	94.986572
44.400002	94.986572
44.500000	94.986572
44.599998	94.986572
44.700001	94.986572
44.799999	94.986572
44.900002	94.986572
45.000000	94.986572
45.099998	94.986572
45.200001	94.986572
45.299999	94.986572
45.400002	94.986572
45.500000	94.986572
45.599998	94.986572
45.700001	94.986572
45.799999	94.986572
45.900002	94.986572
46.000000	94.986572
46.099998	94.986572
46.200001	94.986572
46.299999	94.986572
46.400002	94.986572
46.500000	94.986572
46.599998	94.986572
46.700001	94.986572
46.799999	94.986572
46.900002	94.986572
47.000000	94.986572
47.099998	94.986572
47.200001	94.986572
47.299999	94.986572
47.400002	94.986572
47.500000	94.986572
47.599998	94.986572
47.700001	94.986572
47.799999	94.986572
47.900002	94.986572
48.000000	94.986572
48.099998	94.986572
48.200001	94.986572
48.299999	94.986572
48.400002	94.986572
48.500000	94.986572
48.599998	94.986572
48.700001	94.986572
48.799999	94.986572
48.900002	94.986572
49.000000	94.986572
49.099998	94.986572
49.200001	94.986572
49.299999	94.986572
49.400002	94.986572
49.500000	94.986572
49.599998	94.986572
49.700001	94.986572
49.799999	94.986572
49.900002	94.986572


==> fig/occlinemod_2dRes/ape_Tekin.txt <==
thresh	accuracy
0.000000	0.000000
5.000000	7.010000
10.000000	40.430000
15.000000	59.910000
20.000000	68.460000
25.000000	72.140000
30.000000	73.850000
35.000000	74.790000
40.000000	75.380000
45.000000	75.900000
50.000000	76.670000


==> fig/occlinemod_2dRes/can_BB8.txt <==
thresh	accuracy
48.531469	99.628598
26.853147	99.350046
23.041958	98.142990
18.951049	93.686165
17.412587	87.929434
16.118881	80.872795
14.020979	64.809656
12.972028	56.174559
11.958042	47.260910
9.860140	27.390901
7.342657	9.656453
6.258741	4.085422
5.349650	1.485608
0.069930	0.371402


==> fig/occlinemod_2dRes/can_DeepIM.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.000000
0.700000	0.082919
0.800000	0.082919
0.900000	0.165837
1.000000	0.414594
1.100000	0.829187
1.200000	1.160862
1.300000	1.658375
1.400000	2.736318
1.500000	3.731343
1.600000	4.809287
1.700000	5.555555
1.800000	7.213930
1.900000	8.955224
2.000000	10.530680
2.100000	12.189054
2.200000	13.266998
2.300000	14.925373
2.400000	16.334991
2.500000	18.407961
2.600000	19.568823
2.700000	21.061359
2.800000	22.885572
2.900000	24.875622
3.000000	27.031509
3.100000	28.441128
3.200000	30.845772
3.300000	32.338310
3.400000	34.245438
3.500000	35.737976
3.600000	37.147594
3.700000	38.557213
3.800000	39.718075
3.900000	41.542290
4.000000	43.117744
4.100000	44.610283
4.200000	46.268658
4.300000	47.429520
4.400000	48.424545
4.500000	49.253731
4.600000	51.160862
4.700000	52.238808
4.800000	53.067993
4.900000	54.477612
5.000000	56.135986
5.100000	57.048092
5.200000	58.291874
5.300000	59.286900
5.400000	60.199005
5.500000	61.276947
5.600000	62.106136
5.700000	63.184078
5.800000	63.598675
5.900000	64.759537
6.000000	65.257050
6.100000	66.334991
6.200000	66.666664
6.300000	67.578773
6.400000	68.159203
6.500000	68.988388
6.600000	69.900497
6.700000	70.729683
6.800000	71.393036
6.900000	71.973465
7.000000	72.470978
7.100000	73.217247
7.200000	73.466003
7.300000	74.129356
7.400000	74.792702
7.500000	75.290215
7.600000	75.621887
7.700000	76.285240
7.800000	76.616913
7.900000	77.031509
8.000000	77.446106
8.100000	77.777779
8.200000	78.109451
8.300000	78.772804
8.400000	78.938637
8.500000	79.353233
8.600000	79.601990
8.700000	79.684906
8.800000	79.850746
8.900000	80.431175
9.000000	80.845772
9.100000	81.094528
9.200000	81.343285
9.300000	81.426201
9.400000	82.089554
9.500000	82.338310
9.600000	82.752899
9.700000	83.084579
9.800000	83.416252
9.900000	83.665009
10.000000	83.665009
10.100000	83.830849
10.200000	84.079605
10.300000	84.162521
10.400000	84.245438
10.500000	84.245438
10.600000	84.411278
10.700000	84.660034
10.800000	84.825874
10.900000	85.074623
11.000000	85.240463
11.100000	85.406303
11.200000	85.820892
11.300000	85.820892
11.400000	85.903816
11.500000	85.986732
11.600000	86.318405
11.700000	86.484245
11.800000	86.484245
11.900000	86.567162
12.000000	86.733002
12.100000	86.898842
12.200000	87.064674
12.300000	87.396355
12.400000	87.479271
12.500000	87.562187
12.600000	87.893867
12.700000	87.976784
12.800000	88.059700
12.900000	88.059700
13.000000	88.059700
13.100000	88.059700
13.200000	88.142624
13.300000	88.391373
13.400000	88.557213
13.500000	88.640129
13.600000	88.723053
13.700000	88.723053
13.800000	88.805969
13.900000	88.805969
14.000000	88.805969
14.100000	88.888885
14.200000	88.971809
14.300000	89.054726
14.400000	89.137642
14.500000	89.137642
14.600000	89.303482
14.700000	89.303482
14.800000	89.552238
14.900000	89.552238
15.000000	89.635155
15.100000	89.883911
15.200000	89.883911
15.300000	90.049751
15.400000	90.049751
15.500000	90.132668
15.600000	90.132668
15.700000	90.215591
15.800000	90.381424
15.900000	90.464348
16.000000	90.547264
16.100000	90.630180
16.200001	90.630180
16.299999	90.713104
16.400000	90.796021
16.500000	90.796021
16.600000	90.796021
16.700001	90.796021
16.799999	90.796021
16.900000	90.878937
17.000000	90.878937
17.100000	90.961861
17.200001	91.044777
17.299999	91.044777
17.400000	91.044777
17.500000	91.127693
17.600000	91.127693
17.700001	91.210617
17.799999	91.293533
17.900000	91.376450
18.000000	91.376450
18.100000	91.376450
18.200001	91.459373
18.299999	91.459373
18.400000	91.459373
18.500000	91.542290
18.600000	91.708122
18.700001	91.873962
18.799999	91.956879
18.900000	91.956879
19.000000	91.956879
19.100000	91.956879
19.200001	91.956879
19.299999	91.956879
19.400000	91.956879
19.500000	91.956879
19.600000	91.956879
19.700001	91.956879
19.799999	91.956879
19.900000	92.039803
20.000000	92.122719
20.100000	92.122719
20.200001	92.122719
20.299999	92.205635
20.400000	92.288559
20.500000	92.288559
20.600000	92.371475
20.700001	92.454391
20.799999	92.454391
20.900000	92.454391
21.000000	92.454391
21.100000	92.454391
21.200001	92.537315
21.299999	92.537315
21.400000	92.537315
21.500000	92.537315
21.600000	92.620232
21.700001	92.620232
21.799999	92.620232
21.900000	92.620232
22.000000	92.620232
22.100000	92.703148
22.200001	92.703148
22.299999	92.703148
22.400000	92.703148
22.500000	92.703148
22.600000	92.868988
22.700001	92.868988
22.799999	92.868988
22.900000	92.868988
23.000000	92.951904
23.100000	92.951904
23.200001	92.951904
23.299999	92.951904
23.400000	92.951904
23.500000	92.951904
23.600000	92.951904
23.700001	92.951904
23.799999	92.951904
23.900000	92.951904
24.000000	92.951904
24.100000	92.951904
24.200001	92.951904
24.299999	92.951904
24.400000	92.951904
24.500000	92.951904
24.600000	93.034828
24.700001	93.034828
24.799999	93.034828
24.900000	93.200661
25.000000	93.200661
25.100000	93.200661
25.200001	93.200661
25.299999	93.200661
25.400000	93.200661
25.500000	93.200661
25.600000	93.200661
25.700001	93.200661
25.799999	93.366501
25.900000	93.449417
26.000000	93.449417
26.100000	93.449417
26.200001	93.449417
26.299999	93.532341
26.400000	93.532341
26.500000	93.532341
26.600000	93.532341
26.700001	93.532341
26.799999	93.615257
26.900000	93.615257
27.000000	93.698174
27.100000	93.781097
27.200001	93.781097
27.299999	93.781097
27.400000	93.781097
27.500000	93.781097
27.600000	93.781097
27.700001	93.946930
27.799999	93.946930
27.900000	93.946930
28.000000	93.946930
28.100000	93.946930
28.200001	93.946930
28.299999	93.946930
28.400000	93.946930
28.500000	93.946930
28.600000	94.029854
28.700001	94.029854
28.799999	94.029854
28.900000	94.029854
29.000000	94.029854
29.100000	94.112770
29.200001	94.112770
29.299999	94.112770
29.400000	94.112770
29.500000	94.112770
29.600000	94.112770
29.700001	94.195686
29.799999	94.195686
29.900000	94.361526
30.000000	94.361526
30.100000	94.361526
30.200001	94.361526
30.299999	94.361526
30.400000	94.361526
30.500000	94.361526
30.600000	94.361526
30.700001	94.361526
30.799999	94.361526
30.900000	94.361526
31.000000	94.361526
31.100000	94.361526
31.200001	94.361526
31.299999	94.361526
31.400000	94.444443
31.500000	94.444443
31.600000	94.444443
31.700001	94.527367
31.799999	94.527367
31.900000	94.610283
32.000000	94.610283
32.099998	94.610283
32.200001	94.610283
32.299999	94.610283
32.400002	94.610283
32.500000	94.610283
32.599998	94.610283
32.700001	94.610283
32.799999	94.693199
32.900002	94.776123
33.000000	94.776123
33.099998	94.859039
33.200001	94.859039
33.299999	94.859039
33.400002	94.859039
33.500000	94.859039
33.599998	94.859039
33.700001	94.941956
33.799999	94.941956
33.900002	94.941956
34.000000	95.024872
34.099998	95.024872
34.200001	95.024872
34.299999	95.024872
34.400002	95.024872
34.500000	95.024872
34.599998	95.024872
34.700001	95.024872
34.799999	95.024872
34.900002	95.107796
35.000000	95.107796
35.099998	95.107796
35.200001	95.190712
35.299999	95.190712
35.400002	95.190712
35.500000	95.190712
35.599998	95.273628
35.700001	95.273628
35.799999	95.356552
35.900002	95.356552
36.000000	95.356552
36.099998	95.356552
36.200001	95.356552
36.299999	95.356552
36.400002	95.356552
36.500000	95.356552
36.599998	95.439468
36.700001	95.605309
36.799999	95.605309
36.900002	95.605309
37.000000	95.605309
37.099998	95.605309
37.200001	95.605309
37.299999	95.605309
37.400002	95.605309
37.500000	95.605309
37.599998	95.605309
37.700001	95.605309
37.799999	95.605309
37.900002	95.605309
38.000000	95.605309
38.099998	95.688225
38.200001	95.688225
38.299999	95.771141
38.400002	95.771141
38.500000	95.771141
38.599998	95.771141
38.700001	95.771141
38.799999	95.771141
38.900002	95.771141
39.000000	95.771141
39.099998	95.771141
39.200001	95.771141
39.299999	95.854065
39.400002	95.854065
39.500000	95.854065
39.599998	95.854065
39.700001	95.936981
39.799999	95.936981
39.900002	95.936981
40.000000	95.936981
40.099998	95.936981
40.200001	95.936981
40.299999	96.019897
40.400002	96.019897
40.500000	96.019897
40.599998	96.019897
40.700001	96.102821
40.799999	96.102821
40.900002	96.102821
41.000000	96.102821
41.099998	96.102821
41.200001	96.102821
41.299999	96.102821
41.400002	96.102821
41.500000	96.102821
41.599998	96.102821
41.700001	96.102821
41.799999	96.102821
41.900002	96.102821
42.000000	96.185738
42.099998	96.185738
42.200001	96.185738
42.299999	96.185738
42.400002	96.268654
42.500000	96.268654
42.599998	96.268654
42.700001	96.268654
42.799999	96.268654
42.900002	96.268654
43.000000	96.268654
43.099998	96.268654
43.200001	96.268654
43.299999	96.268654
43.400002	96.268654
43.500000	96.268654
43.599998	96.351578
43.700001	96.351578
43.799999	96.351578
43.900002	96.351578
44.000000	96.351578
44.099998	96.351578
44.200001	96.351578
44.299999	96.351578
44.400002	96.351578
44.500000	96.351578
44.599998	96.351578
44.700001	96.351578
44.799999	96.351578
44.900002	96.351578
45.000000	96.434494
45.099998	96.434494
45.200001	96.434494
45.299999	96.434494
45.400002	96.434494
45.500000	96.434494
45.599998	96.434494
45.700001	96.434494
45.799999	96.434494
45.900002	96.434494
46.000000	96.434494
46.099998	96.434494
46.200001	96.434494
46.299999	96.434494
46.400002	96.434494
46.500000	96.517410
46.599998	96.517410
46.700001	96.517410
46.799999	96.517410
46.900002	96.517410
47.000000	96.517410
47.099998	96.517410
47.200001	96.517410
47.299999	96.517410
47.400002	96.517410
47.500000	96.517410
47.599998	96.517410
47.700001	96.517410
47.799999	96.517410
47.900002	96.517410
48.000000	96.517410
48.099998	96.517410
48.200001	96.517410
48.299999	96.517410
48.400002	96.517410
48.500000	96.517410
48.599998	96.517410
48.700001	96.517410
48.799999	96.517410
48.900002	96.517410
49.000000	96.517410
49.099998	96.517410
49.200001	96.517410
49.299999	96.517410
49.400002	96.517410
49.500000	96.517410
49.599998	96.517410
49.700001	96.517410
49.799999	96.517410
49.900002	96.517410


==> fig/occlinemod_2dRes/can_PoseCNN+ICP.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.000000
0.700000	0.165837
0.800000	0.165837
0.900000	0.414594
1.000000	1.326700
1.100000	2.155887
1.200000	3.565506
1.300000	4.643449
1.400000	6.384743
1.500000	8.043118
1.600000	10.033168
1.700000	11.111111
1.800000	14.013267
1.900000	16.417910
2.000000	18.905472
2.100000	21.393034
2.200000	24.626865
2.300000	27.694859
2.400000	29.601990
2.500000	32.504147
2.600000	35.323383
2.700000	37.230515
2.800000	40.630184
2.900000	43.366501
3.000000	45.936981
3.100000	48.341625
3.200000	51.160862
3.300000	53.814262
3.400000	55.638474
3.500000	57.213932
3.600000	59.121063
3.700000	61.194031
3.800000	63.018242
3.900000	64.759537
4.000000	66.832504
4.100000	68.407959
4.200000	70.066338
4.300000	71.475952
4.400000	72.553894
4.500000	73.548920
4.600000	74.378113
4.700000	75.621887
4.800000	76.285240
4.900000	76.948593
5.000000	77.363182
5.100000	77.529022
5.200000	78.358208
5.300000	79.021561
5.400000	79.850746
5.500000	80.265343
5.600000	80.928688
5.700000	81.011612
5.800000	81.343285
5.900000	82.006630
6.000000	82.587067
6.100000	83.084579
6.200000	83.416252
6.300000	83.582092
6.400000	83.665009
6.500000	83.830849
6.600000	83.913765
6.700000	84.079605
6.800000	84.162521
6.900000	84.328362
7.000000	84.494194
7.100000	84.494194
7.200000	84.494194
7.300000	84.494194
7.400000	84.494194
7.500000	84.660034
7.600000	84.742950
7.700000	84.991707
7.800000	84.991707
7.900000	85.074623
8.000000	85.157547
8.100000	85.157547
8.200000	85.157547
8.300000	85.157547
8.400000	85.240463
8.500000	85.323380
8.600000	85.406303
8.700000	85.406303
8.800000	85.406303
8.900000	85.406303
9.000000	85.406303
9.100000	85.489220
9.200000	85.489220
9.300000	85.489220
9.400000	85.572136
9.500000	85.655060
9.600000	85.737976
9.700000	85.820892
9.800000	85.903816
9.900000	85.903816
10.000000	85.986732
10.100000	85.986732
10.200000	85.986732
10.300000	85.986732
10.400000	85.986732
10.500000	86.069649
10.600000	86.069649
10.700000	86.235489
10.800000	86.235489
10.900000	86.235489
11.000000	86.235489
11.100000	86.235489
11.200000	86.235489
11.300000	86.235489
11.400000	86.235489
11.500000	86.318405
11.600000	86.401329
11.700000	86.484245
11.800000	86.567162
11.900000	86.650085
12.000000	86.733002
12.100000	86.815918
12.200000	86.981758
12.300000	87.064674
12.400000	87.064674
12.500000	87.064674
12.600000	87.064674
12.700000	87.064674
12.800000	87.064674
12.900000	87.230515
13.000000	87.313431
13.100000	87.396355
13.200000	87.479271
13.300000	87.562187
13.400000	87.645111
13.500000	87.645111
13.600000	87.728027
13.700000	87.810944
13.800000	87.810944
13.900000	87.810944
14.000000	87.893867
14.100000	87.893867
14.200000	87.893867
14.300000	87.893867
14.400000	88.059700
14.500000	88.059700
14.600000	88.142624
14.700000	88.225540
14.800000	88.308456
14.900000	88.308456
15.000000	88.391373
15.100000	88.391373
15.200000	88.391373
15.300000	88.474297
15.400000	88.474297
15.500000	88.557213
15.600000	88.723053
15.700000	88.723053
15.800000	88.723053
15.900000	88.723053
16.000000	88.723053
16.100000	88.723053
16.200001	88.723053
16.299999	88.805969
16.400000	88.805969
16.500000	88.805969
16.600000	88.805969
16.700001	88.888885
16.799999	88.888885
16.900000	88.888885
17.000000	88.971809
17.100000	88.971809
17.200001	89.054726
17.299999	89.054726
17.400000	89.137642
17.500000	89.137642
17.600000	89.220566
17.700001	89.220566
17.799999	89.303482
17.900000	89.303482
18.000000	89.469322
18.100000	89.635155
18.200001	89.635155
18.299999	89.635155
18.400000	89.635155
18.500000	89.635155
18.600000	89.718079
18.700001	89.966835
18.799999	90.049751
18.900000	90.049751
19.000000	90.132668
19.100000	90.132668
19.200001	90.132668
19.299999	90.132668
19.400000	90.215591
19.500000	90.215591
19.600000	90.215591
19.700001	90.215591
19.799999	90.381424
19.900000	90.547264
20.000000	90.547264
20.100000	90.547264
20.200001	90.547264
20.299999	90.547264
20.400000	90.547264
20.500000	90.547264
20.600000	90.547264
20.700001	90.547264
20.799999	90.547264
20.900000	90.547264
21.000000	90.547264
21.100000	90.547264
21.200001	90.547264
21.299999	90.547264
21.400000	90.547264
21.500000	90.630180
21.600000	90.713104
21.700001	90.713104
21.799999	90.713104
21.900000	90.878937
22.000000	90.878937
22.100000	90.878937
22.200001	90.878937
22.299999	90.878937
22.400000	90.878937
22.500000	91.044777
22.600000	91.044777
22.700001	91.044777
22.799999	91.044777
22.900000	91.044777
23.000000	91.127693
23.100000	91.127693
23.200001	91.210617
23.299999	91.210617
23.400000	91.376450
23.500000	91.376450
23.600000	91.376450
23.700001	91.459373
23.799999	91.542290
23.900000	91.625206
24.000000	91.708122
24.100000	91.791046
24.200001	91.791046
24.299999	91.791046
24.400000	91.791046
24.500000	91.873962
24.600000	91.873962
24.700001	91.956879
24.799999	91.956879
24.900000	92.039803
25.000000	92.039803
25.100000	92.122719
25.200001	92.122719
25.299999	92.122719
25.400000	92.122719
25.500000	92.205635
25.600000	92.205635
25.700001	92.205635
25.799999	92.288559
25.900000	92.371475
26.000000	92.454391
26.100000	92.454391
26.200001	92.537315
26.299999	92.537315
26.400000	92.537315
26.500000	92.537315
26.600000	92.620232
26.700001	92.620232
26.799999	92.620232
26.900000	92.620232
27.000000	92.703148
27.100000	92.703148
27.200001	92.703148
27.299999	92.703148
27.400000	92.703148
27.500000	92.703148
27.600000	92.703148
27.700001	92.703148
27.799999	92.786072
27.900000	92.868988
28.000000	92.868988
28.100000	92.868988
28.200001	92.951904
28.299999	92.951904
28.400000	92.951904
28.500000	92.951904
28.600000	92.951904
28.700001	92.951904
28.799999	93.034828
28.900000	93.117744
29.000000	93.117744
29.100000	93.117744
29.200001	93.200661
29.299999	93.200661
29.400000	93.200661
29.500000	93.366501
29.600000	93.366501
29.700001	93.366501
29.799999	93.366501
29.900000	93.366501
30.000000	93.449417
30.100000	93.449417
30.200001	93.449417
30.299999	93.449417
30.400000	93.532341
30.500000	93.532341
30.600000	93.615257
30.700001	93.698174
30.799999	93.698174
30.900000	93.698174
31.000000	93.698174
31.100000	93.698174
31.200001	93.781097
31.299999	93.781097
31.400000	93.781097
31.500000	93.864014
31.600000	93.864014
31.700001	93.864014
31.799999	93.864014
31.900000	93.864014
32.000000	93.946930
32.099998	93.946930
32.200001	93.946930
32.299999	93.946930
32.400002	93.946930
32.500000	93.946930
32.599998	93.946930
32.700001	93.946930
32.799999	94.029854
32.900002	94.029854
33.000000	94.029854
33.099998	94.112770
33.200001	94.278610
33.299999	94.278610
33.400002	94.361526
33.500000	94.361526
33.599998	94.361526
33.700001	94.361526
33.799999	94.444443
33.900002	94.444443
34.000000	94.527367
34.099998	94.610283
34.200001	94.693199
34.299999	94.941956
34.400002	94.941956
34.500000	94.941956
34.599998	94.941956
34.700001	94.941956
34.799999	94.941956
34.900002	95.024872
35.000000	95.024872
35.099998	95.024872
35.200001	95.024872
35.299999	95.024872
35.400002	95.107796
35.500000	95.107796
35.599998	95.107796
35.700001	95.107796
35.799999	95.107796
35.900002	95.107796
36.000000	95.190712
36.099998	95.273628
36.200001	95.356552
36.299999	95.356552
36.400002	95.356552
36.500000	95.356552
36.599998	95.605309
36.700001	95.605309
36.799999	95.688225
36.900002	95.688225
37.000000	95.688225
37.099998	95.771141
37.200001	95.771141
37.299999	95.771141
37.400002	95.771141
37.500000	95.771141
37.599998	95.771141
37.700001	95.771141
37.799999	95.771141
37.900002	95.771141
38.000000	95.771141
38.099998	95.771141
38.200001	95.771141
38.299999	95.854065
38.400002	95.854065
38.500000	95.854065
38.599998	96.019897
38.700001	96.019897
38.799999	96.019897
38.900002	96.019897
39.000000	96.102821
39.099998	96.102821
39.200001	96.102821
39.299999	96.102821
39.400002	96.102821
39.500000	96.102821
39.599998	96.102821
39.700001	96.102821
39.799999	96.102821
39.900002	96.102821
40.000000	96.185738
40.099998	96.185738
40.200001	96.185738
40.299999	96.185738
40.400002	96.185738
40.500000	96.185738
40.599998	96.185738
40.700001	96.185738
40.799999	96.185738
40.900002	96.185738
41.000000	96.351578
41.099998	96.351578
41.200001	96.351578
41.299999	96.434494
41.400002	96.434494
41.500000	96.434494
41.599998	96.434494
41.700001	96.434494
41.799999	96.434494
41.900002	96.434494
42.000000	96.434494
42.099998	96.434494
42.200001	96.434494
42.299999	96.434494
42.400002	96.434494
42.500000	96.517410
42.599998	96.517410
42.700001	96.517410
42.799999	96.517410
42.900002	96.517410
43.000000	96.517410
43.099998	96.600334
43.200001	96.600334
43.299999	96.600334
43.400002	96.600334
43.500000	96.600334
43.599998	96.600334
43.700001	96.683250
43.799999	96.683250
43.900002	96.683250
44.000000	96.683250
44.099998	96.683250
44.200001	96.683250
44.299999	96.683250
44.400002	96.683250
44.500000	96.683250
44.599998	96.766167
44.700001	96.766167
44.799999	96.766167
44.900002	96.766167
45.000000	96.766167
45.099998	96.766167
45.200001	96.766167
45.299999	96.766167
45.400002	96.766167
45.500000	96.766167
45.599998	96.849091
45.700001	96.849091
45.799999	96.849091
45.900002	96.849091
46.000000	96.849091
46.099998	96.849091
46.200001	96.849091
46.299999	96.849091
46.400002	96.849091
46.500000	96.849091
46.599998	96.849091
46.700001	96.849091
46.799999	96.849091
46.900002	96.849091
47.000000	96.849091
47.099998	96.849091
47.200001	96.849091
47.299999	96.849091
47.400002	96.849091
47.500000	96.849091
47.599998	96.849091
47.700001	96.849091
47.799999	96.849091
47.900002	96.932007
48.000000	96.932007
48.099998	96.932007
48.200001	96.932007
48.299999	96.932007
48.400002	97.014923
48.500000	97.014923
48.599998	97.014923
48.700001	97.014923
48.799999	97.014923
48.900002	97.014923
49.000000	97.014923
49.099998	97.097847
49.200001	97.097847
49.299999	97.097847
49.400002	97.097847
49.500000	97.097847
49.599998	97.097847
49.700001	97.097847
49.799999	97.097847
49.900002	97.097847


==> fig/occlinemod_2dRes/can_PoseCNN.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.082919
0.700000	0.082919
0.800000	0.082919
0.900000	0.082919
1.000000	0.082919
1.100000	0.165837
1.200000	0.165837
1.300000	0.331675
1.400000	0.331675
1.500000	0.414594
1.600000	0.414594
1.700000	0.497512
1.800000	0.580431
1.900000	0.663350
2.000000	0.663350
2.100000	0.829187
2.200000	0.912106
2.300000	1.077944
2.400000	1.243781
2.500000	1.326700
2.600000	1.575456
2.700000	1.824212
2.800000	2.321725
2.900000	2.985075
3.000000	3.150912
3.100000	3.482587
3.200000	3.814262
3.300000	4.145937
3.400000	4.477612
3.500000	4.892206
3.600000	5.223881
3.700000	5.804312
3.800000	6.384743
3.900000	7.131011
4.000000	7.711443
4.100000	8.374793
4.200000	8.872305
4.300000	9.369818
4.400000	10.199005
4.500000	11.028193
4.600000	11.608624
4.700000	12.852405
4.800000	13.764511
4.900000	14.593699
5.000000	15.091210
5.100000	16.500830
5.200000	17.247097
5.300000	18.490879
5.400000	19.485905
5.500000	20.480928
5.600000	21.475954
5.700000	22.222221
5.800000	23.383085
5.900000	24.212273
6.000000	24.875622
6.100000	25.870647
6.200000	26.948591
6.300000	27.860697
6.400000	29.353233
6.500000	30.679934
6.600000	31.923716
6.700000	33.499172
6.800000	34.328358
6.900000	35.903812
7.000000	36.981758
7.100000	38.640133
7.200000	40.381428
7.300000	41.376450
7.400000	42.288559
7.500000	42.868988
7.600000	43.781094
7.700000	44.444443
7.800000	45.605309
7.900000	46.766171
8.000000	47.927032
8.100000	48.507462
8.200000	49.585407
8.300000	50.165836
8.400000	50.829189
8.500000	51.326698
8.600000	52.155888
8.700000	52.902157
8.800000	53.482586
8.900000	54.311775
9.000000	55.140961
9.100000	56.467663
9.200000	57.462688
9.300000	58.540630
9.400000	58.872307
9.500000	59.950249
9.600000	61.194031
9.700000	62.271973
9.800000	62.769485
9.900000	63.432835
10.000000	64.179108
10.100000	64.759537
10.200000	65.671638
10.300000	66.169151
10.400000	66.832504
10.500000	67.495857
10.600000	67.993370
10.700000	68.573799
10.800000	69.071312
10.900000	69.817581
11.000000	70.398010
11.100000	71.144279
11.200000	71.641792
11.300000	72.056381
11.400000	72.222221
11.500000	72.388062
11.600000	72.885574
11.700000	73.631844
11.800000	74.378113
11.900000	74.543945
12.000000	75.041458
12.100000	75.290215
12.200000	75.456055
12.300000	75.704811
12.400000	76.533997
12.500000	77.114426
12.600000	77.363182
12.700000	77.611938
12.800000	77.777779
12.900000	77.943619
13.000000	78.358208
13.100000	78.689880
13.200000	78.855721
13.300000	79.021561
13.400000	79.270317
13.500000	79.519073
13.600000	79.601990
13.700000	79.933662
13.800000	80.016586
13.900000	80.265343
14.000000	80.597015
14.100000	80.845772
14.200000	81.094528
14.300000	81.343285
14.400000	81.592041
14.500000	82.089554
14.600000	82.338310
14.700000	82.504143
14.800000	82.752899
14.900000	83.084579
15.000000	83.250412
15.100000	83.416252
15.200000	83.830849
15.300000	84.079605
15.400000	84.245438
15.500000	84.411278
15.600000	84.494194
15.700000	84.660034
15.800000	84.742950
15.900000	84.908791
16.000000	85.157547
16.100000	85.323380
16.200001	85.655060
16.299999	85.820892
16.400000	85.903816
16.500000	85.903816
16.600000	85.986732
16.700001	86.069649
16.799999	86.318405
16.900000	86.401329
17.000000	86.650085
17.100000	86.898842
17.200001	86.981758
17.299999	87.147598
17.400000	87.147598
17.500000	87.313431
17.600000	87.396355
17.700001	87.396355
17.799999	87.479271
17.900000	87.562187
18.000000	87.645111
18.100000	87.728027
18.200001	87.810944
18.299999	87.810944
18.400000	87.893867
18.500000	88.059700
18.600000	88.142624
18.700001	88.225540
18.799999	88.308456
18.900000	88.557213
19.000000	88.557213
19.100000	88.723053
19.200001	88.888885
19.299999	88.888885
19.400000	88.888885
19.500000	89.054726
19.600000	89.137642
19.700001	89.303482
19.799999	89.303482
19.900000	89.552238
20.000000	89.635155
20.100000	89.718079
20.200001	89.883911
20.299999	89.966835
20.400000	90.049751
20.500000	90.132668
20.600000	90.215591
20.700001	90.298508
20.799999	90.381424
20.900000	90.464348
21.000000	90.547264
21.100000	90.630180
21.200001	90.630180
21.299999	90.713104
21.400000	90.796021
21.500000	90.796021
21.600000	90.796021
21.700001	90.878937
21.799999	90.961861
21.900000	91.127693
22.000000	91.127693
22.100000	91.127693
22.200001	91.210617
22.299999	91.210617
22.400000	91.210617
22.500000	91.376450
22.600000	91.459373
22.700001	91.459373
22.799999	91.542290
22.900000	91.625206
23.000000	91.625206
23.100000	91.625206
23.200001	91.708122
23.299999	91.708122
23.400000	91.708122
23.500000	91.708122
23.600000	91.791046
23.700001	91.791046
23.799999	91.873962
23.900000	91.873962
24.000000	91.956879
24.100000	91.956879
24.200001	92.039803
24.299999	92.039803
24.400000	92.122719
24.500000	92.205635
24.600000	92.288559
24.700001	92.288559
24.799999	92.288559
24.900000	92.371475
25.000000	92.371475
25.100000	92.371475
25.200001	92.371475
25.299999	92.454391
25.400000	92.537315
25.500000	92.537315
25.600000	92.537315
25.700001	92.537315
25.799999	92.537315
25.900000	92.537315
26.000000	92.620232
26.100000	92.620232
26.200001	92.703148
26.299999	92.703148
26.400000	92.786072
26.500000	92.786072
26.600000	92.786072
26.700001	92.786072
26.799999	92.786072
26.900000	92.786072
27.000000	92.868988
27.100000	92.951904
27.200001	92.951904
27.299999	93.034828
27.400000	93.034828
27.500000	93.117744
27.600000	93.200661
27.700001	93.200661
27.799999	93.200661
27.900000	93.200661
28.000000	93.283585
28.100000	93.283585
28.200001	93.283585
28.299999	93.283585
28.400000	93.283585
28.500000	93.283585
28.600000	93.283585
28.700001	93.283585
28.799999	93.283585
28.900000	93.366501
29.000000	93.366501
29.100000	93.366501
29.200001	93.449417
29.299999	93.449417
29.400000	93.449417
29.500000	93.449417
29.600000	93.449417
29.700001	93.449417
29.799999	93.449417
29.900000	93.449417
30.000000	93.449417
30.100000	93.449417
30.200001	93.449417
30.299999	93.449417
30.400000	93.615257
30.500000	93.615257
30.600000	93.615257
30.700001	93.864014
30.799999	93.864014
30.900000	93.864014
31.000000	93.864014
31.100000	93.864014
31.200001	93.864014
31.299999	93.864014
31.400000	93.864014
31.500000	94.029854
31.600000	94.029854
31.700001	94.029854
31.799999	94.029854
31.900000	94.029854
32.000000	94.029854
32.099998	94.029854
32.200001	94.112770
32.299999	94.195686
32.400002	94.195686
32.500000	94.195686
32.599998	94.195686
32.700001	94.195686
32.799999	94.278610
32.900002	94.278610
33.000000	94.444443
33.099998	94.444443
33.200001	94.444443
33.299999	94.444443
33.400002	94.444443
33.500000	94.444443
33.599998	94.527367
33.700001	94.610283
33.799999	94.610283
33.900002	94.693199
34.000000	94.693199
34.099998	94.693199
34.200001	94.693199
34.299999	94.776123
34.400002	94.776123
34.500000	94.776123
34.599998	94.776123
34.700001	94.776123
34.799999	94.776123
34.900002	94.776123
35.000000	94.776123
35.099998	94.859039
35.200001	94.941956
35.299999	94.941956
35.400002	94.941956
35.500000	95.024872
35.599998	95.024872
35.700001	95.107796
35.799999	95.107796
35.900002	95.107796
36.000000	95.107796
36.099998	95.107796
36.200001	95.107796
36.299999	95.107796
36.400002	95.107796
36.500000	95.107796
36.599998	95.107796
36.700001	95.107796
36.799999	95.107796
36.900002	95.107796
37.000000	95.107796
37.099998	95.190712
37.200001	95.190712
37.299999	95.273628
37.400002	95.273628
37.500000	95.273628
37.599998	95.356552
37.700001	95.356552
37.799999	95.356552
37.900002	95.356552
38.000000	95.356552
38.099998	95.356552
38.200001	95.356552
38.299999	95.356552
38.400002	95.356552
38.500000	95.356552
38.599998	95.356552
38.700001	95.356552
38.799999	95.356552
38.900002	95.356552
39.000000	95.522385
39.099998	95.605309
39.200001	95.605309
39.299999	95.771141
39.400002	95.771141
39.500000	95.771141
39.599998	95.771141
39.700001	95.771141
39.799999	95.771141
39.900002	95.771141
40.000000	95.936981
40.099998	95.936981
40.200001	95.936981
40.299999	96.019897
40.400002	96.102821
40.500000	96.102821
40.599998	96.102821
40.700001	96.185738
40.799999	96.185738
40.900002	96.185738
41.000000	96.185738
41.099998	96.185738
41.200001	96.185738
41.299999	96.185738
41.400002	96.268654
41.500000	96.268654
41.599998	96.268654
41.700001	96.268654
41.799999	96.268654
41.900002	96.351578
42.000000	96.434494
42.099998	96.434494
42.200001	96.434494
42.299999	96.434494
42.400002	96.434494
42.500000	96.434494
42.599998	96.434494
42.700001	96.434494
42.799999	96.434494
42.900002	96.434494
43.000000	96.434494
43.099998	96.434494
43.200001	96.434494
43.299999	96.434494
43.400002	96.434494
43.500000	96.434494
43.599998	96.434494
43.700001	96.434494
43.799999	96.434494
43.900002	96.434494
44.000000	96.434494
44.099998	96.434494
44.200001	96.434494
44.299999	96.434494
44.400002	96.434494
44.500000	96.434494
44.599998	96.434494
44.700001	96.434494
44.799999	96.434494
44.900002	96.434494
45.000000	96.434494
45.099998	96.434494
45.200001	96.434494
45.299999	96.434494
45.400002	96.434494
45.500000	96.434494
45.599998	96.600334
45.700001	96.600334
45.799999	96.600334
45.900002	96.600334
46.000000	96.600334
46.099998	96.600334
46.200001	96.600334
46.299999	96.683250
46.400002	96.683250
46.500000	96.683250
46.599998	96.683250
46.700001	96.683250
46.799999	96.683250
46.900002	96.683250
47.000000	96.683250
47.099998	96.683250
47.200001	96.683250
47.299999	96.683250
47.400002	96.683250
47.500000	96.683250
47.599998	96.683250
47.700001	96.683250
47.799999	96.683250
47.900002	96.683250
48.000000	96.683250
48.099998	96.683250
48.200001	96.766167
48.299999	96.766167
48.400002	96.849091
48.500000	96.932007
48.599998	97.014923
48.700001	97.014923
48.799999	97.014923
48.900002	97.014923
49.000000	97.014923
49.099998	97.014923
49.200001	97.014923
49.299999	97.014923
49.400002	97.014923
49.500000	97.014923
49.599998	97.014923
49.700001	97.097847
49.799999	97.097847
49.900002	97.097847


==> fig/occlinemod_2dRes/can_Tekin.txt <==
thresh	accuracy
0.000000	0.000000
5.000000	11.180000
10.000000	57.830000
15.000000	79.950000
20.000000	85.750000
25.000000	88.650000
30.000000	90.310000
35.000000	91.710000
40.000000	93.120000
45.000000	93.540000
50.000000	93.700000


==> fig/occlinemod_2dRes/cat_BB8.txt <==
thresh	accuracy
48.531469	99.628598
29.300699	98.235840
21.958042	96.100279
17.972028	94.243268
16.888112	91.829155
14.930070	89.136490
13.041958	83.658310
10.944056	71.123491
9.825175	60.724234
7.902098	40.575673
5.909091	20.148561
4.125874	2.785515
3.426573	1.114206
0.069930	0.371402


==> fig/occlinemod_2dRes/cat_DeepIM.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.000000
0.700000	0.091743
0.800000	0.091743
0.900000	0.275229
1.000000	0.458716
1.100000	0.917431
1.200000	1.559633
1.300000	2.293578
1.400000	3.211009
1.500000	4.036697
1.600000	4.678899
1.700000	6.146789
1.800000	7.064220
1.900000	8.532110
2.000000	10.642201
2.100000	12.477064
2.200000	14.403669
2.300000	15.596331
2.400000	17.431192
2.500000	18.899082
2.600000	21.009174
2.700000	23.119267
2.800000	24.954128
2.900000	26.605505
3.000000	27.706423
3.100000	28.990826
3.200000	31.100918
3.300000	32.385323
3.400000	34.403671
3.500000	35.871559
3.600000	36.972477
3.700000	37.889908
3.800000	39.357800
3.900000	40.275230
4.000000	41.100918
4.100000	42.293579
4.200000	43.119267
4.300000	44.311928
4.400000	45.321102
4.500000	46.330276
4.600000	47.706421
4.700000	48.807339
4.800000	49.541283
4.900000	50.183487
5.000000	50.917431
5.100000	51.743118
5.200000	52.110092
5.300000	52.568806
5.400000	52.935780
5.500000	53.577980
5.600000	53.853210
5.700000	54.862385
5.800000	55.412846
5.900000	55.779816
6.000000	56.238533
6.100000	56.605503
6.200000	57.155964
6.300000	57.339451
6.400000	57.614677
6.500000	57.889908
6.600000	58.165138
6.700000	58.623852
6.800000	59.082569
6.900000	59.357800
7.000000	59.816513
7.100000	60.091743
7.200000	60.825687
7.300000	61.192661
7.400000	61.651375
7.500000	61.743118
7.600000	61.926605
7.700000	62.385323
7.800000	62.568806
7.900000	62.660549
8.000000	62.935780
8.100000	63.119267
8.200000	63.577980
8.300000	63.944954
8.400000	64.036697
8.500000	64.311928
8.600000	64.678902
8.700000	64.954132
8.800000	65.137611
8.900000	65.321098
9.000000	65.321098
9.100000	65.596329
9.200000	65.963303
9.300000	66.238533
9.400000	66.330276
9.500000	66.422020
9.600000	66.605507
9.700000	66.788994
9.800000	67.155960
9.900000	67.339447
10.000000	67.431190
10.100000	67.431190
10.200000	67.522934
10.300000	67.706421
10.400000	67.706421
10.500000	68.073395
10.600000	68.073395
10.700000	68.073395
10.800000	68.073395
10.900000	68.165138
11.000000	68.165138
11.100000	68.348625
11.200000	68.532112
11.300000	68.623856
11.400000	68.807343
11.500000	68.807343
11.600000	68.807343
11.700000	68.807343
11.800000	68.807343
11.900000	68.807343
12.000000	68.899086
12.100000	68.899086
12.200000	68.990829
12.300000	69.082565
12.400000	69.082565
12.500000	69.082565
12.600000	69.266052
12.700000	69.266052
12.800000	69.266052
12.900000	69.266052
13.000000	69.266052
13.100000	69.266052
13.200000	69.266052
13.300000	69.357796
13.400000	69.449539
13.500000	69.449539
13.600000	69.541283
13.700000	69.541283
13.800000	69.541283
13.900000	69.633026
14.000000	69.633026
14.100000	69.633026
14.200000	69.633026
14.300000	69.633026
14.400000	69.724770
14.500000	69.816513
14.600000	69.816513
14.700000	70.000000
14.800000	70.183487
14.900000	70.275230
15.000000	70.275230
15.100000	70.366974
15.200000	70.458717
15.300000	70.458717
15.400000	70.550461
15.500000	70.642204
15.600000	70.642204
15.700000	70.642204
15.800000	70.642204
15.900000	70.642204
16.000000	70.642204
16.100000	70.642204
16.200001	70.733948
16.299999	70.825691
16.400000	70.917435
16.500000	71.009171
16.600000	71.100914
16.700001	71.100914
16.799999	71.100914
16.900000	71.192657
17.000000	71.192657
17.100000	71.376144
17.200001	71.467888
17.299999	71.467888
17.400000	71.467888
17.500000	71.559631
17.600000	71.559631
17.700001	71.559631
17.799999	71.559631
17.900000	71.743118
18.000000	71.743118
18.100000	71.743118
18.200001	71.834862
18.299999	71.834862
18.400000	71.834862
18.500000	71.834862
18.600000	71.834862
18.700001	71.834862
18.799999	71.926605
18.900000	72.018349
19.000000	72.018349
19.100000	72.201836
19.200001	72.201836
19.299999	72.293579
19.400000	72.385323
19.500000	72.385323
19.600000	72.385323
19.700001	72.385323
19.799999	72.385323
19.900000	72.477066
20.000000	72.568810
20.100000	72.568810
20.200001	72.568810
20.299999	72.568810
20.400000	72.568810
20.500000	72.568810
20.600000	72.660553
20.700001	72.660553
20.799999	72.752296
20.900000	72.752296
21.000000	72.844040
21.100000	72.935783
21.200001	72.935783
21.299999	72.935783
21.400000	72.935783
21.500000	73.027519
21.600000	73.027519
21.700001	73.027519
21.799999	73.119263
21.900000	73.302750
22.000000	73.302750
22.100000	73.302750
22.200001	73.302750
22.299999	73.302750
22.400000	73.302750
22.500000	73.302750
22.600000	73.486237
22.700001	73.486237
22.799999	73.486237
22.900000	73.486237
23.000000	73.486237
23.100000	73.486237
23.200001	73.486237
23.299999	73.577980
23.400000	73.577980
23.500000	73.577980
23.600000	73.577980
23.700001	73.577980
23.799999	73.577980
23.900000	73.669724
24.000000	73.669724
24.100000	73.669724
24.200001	73.669724
24.299999	73.669724
24.400000	73.669724
24.500000	73.669724
24.600000	73.669724
24.700001	73.669724
24.799999	73.669724
24.900000	73.669724
25.000000	73.669724
25.100000	73.669724
25.200001	73.669724
25.299999	73.669724
25.400000	73.761467
25.500000	73.761467
25.600000	73.761467
25.700001	73.761467
25.799999	73.761467
25.900000	73.761467
26.000000	73.761467
26.100000	73.761467
26.200001	73.761467
26.299999	73.761467
26.400000	73.761467
26.500000	73.761467
26.600000	73.853210
26.700001	73.944954
26.799999	73.944954
26.900000	74.128441
27.000000	74.220184
27.100000	74.220184
27.200001	74.220184
27.299999	74.220184
27.400000	74.220184
27.500000	74.220184
27.600000	74.220184
27.700001	74.220184
27.799999	74.220184
27.900000	74.220184
28.000000	74.220184
28.100000	74.220184
28.200001	74.311928
28.299999	74.311928
28.400000	74.311928
28.500000	74.311928
28.600000	74.403671
28.700001	74.403671
28.799999	74.403671
28.900000	74.403671
29.000000	74.495415
29.100000	74.495415
29.200001	74.495415
29.299999	74.495415
29.400000	74.495415
29.500000	74.495415
29.600000	74.495415
29.700001	74.495415
29.799999	74.495415
29.900000	74.495415
30.000000	74.495415
30.100000	74.495415
30.200001	74.495415
30.299999	74.495415
30.400000	74.495415
30.500000	74.495415
30.600000	74.587158
30.700001	74.587158
30.799999	74.587158
30.900000	74.587158
31.000000	74.587158
31.100000	74.587158
31.200001	74.587158
31.299999	74.587158
31.400000	74.587158
31.500000	74.587158
31.600000	74.587158
31.700001	74.587158
31.799999	74.587158
31.900000	74.587158
32.000000	74.587158
32.099998	74.587158
32.200001	74.587158
32.299999	74.587158
32.400002	74.587158
32.500000	74.587158
32.599998	74.587158
32.700001	74.587158
32.799999	74.678902
32.900002	74.770645
33.000000	74.770645
33.099998	74.770645
33.200001	74.770645
33.299999	74.770645
33.400002	74.770645
33.500000	74.770645
33.599998	74.770645
33.700001	74.770645
33.799999	74.770645
33.900002	74.770645
34.000000	74.770645
34.099998	74.770645
34.200001	74.770645
34.299999	74.770645
34.400002	74.770645
34.500000	74.770645
34.599998	74.770645
34.700001	74.770645
34.799999	74.770645
34.900002	74.770645
35.000000	74.770645
35.099998	74.770645
35.200001	74.770645
35.299999	74.770645
35.400002	74.770645
35.500000	74.770645
35.599998	74.770645
35.700001	74.770645
35.799999	74.770645
35.900002	74.770645
36.000000	74.770645
36.099998	74.770645
36.200001	74.770645
36.299999	74.770645
36.400002	74.770645
36.500000	74.770645
36.599998	74.862389
36.700001	74.862389
36.799999	74.862389
36.900002	74.862389
37.000000	74.862389
37.099998	74.862389
37.200001	74.862389
37.299999	74.862389
37.400002	74.862389
37.500000	74.862389
37.599998	74.862389
37.700001	74.862389
37.799999	74.862389
37.900002	74.862389
38.000000	74.862389
38.099998	74.862389
38.200001	74.862389
38.299999	74.862389
38.400002	74.862389
38.500000	74.862389
38.599998	74.862389
38.700001	74.862389
38.799999	74.862389
38.900002	74.862389
39.000000	74.862389
39.099998	74.862389
39.200001	74.862389
39.299999	74.862389
39.400002	74.862389
39.500000	74.862389
39.599998	74.862389
39.700001	74.862389
39.799999	74.862389
39.900002	74.862389
40.000000	74.862389
40.099998	74.862389
40.200001	74.862389
40.299999	74.862389
40.400002	74.862389
40.500000	74.862389
40.599998	74.862389
40.700001	74.862389
40.799999	74.862389
40.900002	74.862389
41.000000	74.862389
41.099998	74.862389
41.200001	74.862389
41.299999	74.862389
41.400002	74.862389
41.500000	74.862389
41.599998	74.862389
41.700001	74.862389
41.799999	74.862389
41.900002	74.862389
42.000000	74.862389
42.099998	74.862389
42.200001	74.862389
42.299999	74.862389
42.400002	74.862389
42.500000	74.862389
42.599998	74.862389
42.700001	74.862389
42.799999	74.862389
42.900002	74.862389
43.000000	74.862389
43.099998	74.862389
43.200001	74.862389
43.299999	74.862389
43.400002	74.862389
43.500000	74.862389
43.599998	74.862389
43.700001	74.862389
43.799999	74.862389
43.900002	74.862389
44.000000	74.862389
44.099998	74.862389
44.200001	74.862389
44.299999	74.862389
44.400002	74.862389
44.500000	74.862389
44.599998	74.862389
44.700001	74.862389
44.799999	74.862389
44.900002	74.862389
45.000000	74.862389
45.099998	74.862389
45.200001	74.862389
45.299999	74.862389
45.400002	74.862389
45.500000	74.862389
45.599998	74.862389
45.700001	74.862389
45.799999	74.862389
45.900002	74.862389
46.000000	74.862389
46.099998	74.862389
46.200001	74.862389
46.299999	74.862389
46.400002	74.862389
46.500000	74.862389
46.599998	74.862389
46.700001	74.862389
46.799999	74.862389
46.900002	74.862389
47.000000	74.862389
47.099998	74.862389
47.200001	74.862389
47.299999	74.862389
47.400002	74.862389
47.500000	74.862389
47.599998	74.862389
47.700001	74.862389
47.799999	74.862389
47.900002	74.862389
48.000000	74.862389
48.099998	74.862389
48.200001	74.862389
48.299999	74.862389
48.400002	74.862389
48.500000	74.862389
48.599998	74.862389
48.700001	74.862389
48.799999	74.862389
48.900002	74.862389
49.000000	74.862389
49.099998	74.862389
49.200001	74.862389
49.299999	74.862389
49.400002	74.862389
49.500000	74.862389
49.599998	74.862389
49.700001	74.862389
49.799999	74.862389
49.900002	74.862389


==> fig/occlinemod_2dRes/cat_PoseCNN+ICP.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.091743
0.300000	0.091743
0.400000	0.183486
0.500000	0.275229
0.600000	0.275229
0.700000	0.366972
0.800000	0.642202
0.900000	1.376147
1.000000	1.743119
1.100000	2.477064
1.200000	3.211009
1.300000	4.403670
1.400000	5.504587
1.500000	6.788991
1.600000	8.073395
1.700000	9.266055
1.800000	11.192660
1.900000	12.568808
2.000000	13.944954
2.100000	15.779817
2.200000	16.513762
2.300000	17.706423
2.400000	18.623854
2.500000	20.917431
2.600000	21.651377
2.700000	22.660551
2.800000	23.761467
2.900000	24.770641
3.000000	26.055046
3.100000	26.880733
3.200000	28.256880
3.300000	28.990826
3.400000	29.816513
3.500000	30.642202
3.600000	31.743120
3.700000	32.935780
3.800000	33.577980
3.900000	34.770641
4.000000	35.596329
4.100000	36.330276
4.200000	37.064220
4.300000	37.889908
4.400000	38.532108
4.500000	39.357800
4.600000	40.458717
4.700000	41.192661
4.800000	42.201836
4.900000	42.752293
5.000000	43.394497
5.100000	43.761467
5.200000	44.311928
5.300000	44.770641
5.400000	45.045872
5.500000	45.321102
5.600000	45.871559
5.700000	46.605503
5.800000	47.155964
5.900000	47.614677
6.000000	48.532108
6.100000	48.807339
6.200000	49.357800
6.300000	49.724770
6.400000	50.091743
6.500000	50.458717
6.600000	50.642200
6.700000	50.917431
6.800000	51.100918
6.900000	51.100918
7.000000	51.284405
7.100000	51.743118
7.200000	51.926605
7.300000	52.660549
7.400000	53.119267
7.500000	53.211010
7.600000	53.486240
7.700000	53.669724
7.800000	53.669724
7.900000	53.944954
8.000000	54.128441
8.100000	54.311928
8.200000	54.587154
8.300000	54.770641
8.400000	54.954128
8.500000	55.045872
8.600000	55.321102
8.700000	55.779816
8.800000	55.779816
8.900000	56.055046
9.000000	56.422020
9.100000	56.605503
9.200000	56.880733
9.300000	56.972477
9.400000	57.339451
9.500000	57.522934
9.600000	57.706421
9.700000	57.798164
9.800000	57.798164
9.900000	57.981651
10.000000	58.165138
10.100000	58.165138
10.200000	58.348625
10.300000	58.348625
10.400000	58.623852
10.500000	58.715595
10.600000	58.807339
10.700000	59.082569
10.800000	59.357800
10.900000	59.724770
11.000000	60.000000
11.100000	60.091743
11.200000	60.183487
11.300000	60.183487
11.400000	60.275230
11.500000	60.275230
11.600000	60.366974
11.700000	60.550457
11.800000	60.550457
11.900000	60.642200
12.000000	60.642200
12.100000	60.917431
12.200000	61.192661
12.300000	61.192661
12.400000	61.192661
12.500000	61.284405
12.600000	61.376148
12.700000	61.376148
12.800000	61.467892
12.900000	61.559631
13.000000	61.559631
13.100000	61.743118
13.200000	62.110092
13.300000	62.110092
13.400000	62.110092
13.500000	62.293579
13.600000	62.385323
13.700000	62.385323
13.800000	62.568806
13.900000	62.844036
14.000000	63.119267
14.100000	63.302753
14.200000	63.302753
14.300000	63.486240
14.400000	63.669724
14.500000	63.761467
14.600000	63.944954
14.700000	64.128441
14.800000	64.220184
14.900000	64.220184
15.000000	64.495415
15.100000	64.678902
15.200000	64.678902
15.300000	64.678902
15.400000	64.862389
15.500000	65.137611
15.600000	65.412842
15.700000	65.688072
15.800000	65.688072
15.900000	65.779816
16.000000	65.779816
16.100000	66.146790
16.200001	66.238533
16.299999	66.513763
16.400000	66.605507
16.500000	66.697250
16.600000	66.972481
16.700001	67.064217
16.799999	67.064217
16.900000	67.247704
17.000000	67.247704
17.100000	67.247704
17.200001	67.522934
17.299999	67.706421
17.400000	67.798164
17.500000	67.889908
17.600000	67.981651
17.700001	67.981651
17.799999	67.981651
17.900000	68.073395
18.000000	68.073395
18.100000	68.165138
18.200001	68.256882
18.299999	68.348625
18.400000	68.440369
18.500000	68.440369
18.600000	68.532112
18.700001	68.532112
18.799999	68.532112
18.900000	68.807343
19.000000	68.807343
19.100000	68.899086
19.200001	68.899086
19.299999	68.899086
19.400000	68.899086
19.500000	68.899086
19.600000	69.174309
19.700001	69.266052
19.799999	69.266052
19.900000	69.266052
20.000000	69.357796
20.100000	69.357796
20.200001	69.449539
20.299999	69.633026
20.400000	69.724770
20.500000	69.724770
20.600000	69.908257
20.700001	70.000000
20.799999	70.091743
20.900000	70.183487
21.000000	70.275230
21.100000	70.275230
21.200001	70.550461
21.299999	70.550461
21.400000	70.642204
21.500000	70.642204
21.600000	70.642204
21.700001	70.642204
21.799999	70.642204
21.900000	70.733948
22.000000	70.733948
22.100000	70.917435
22.200001	70.917435
22.299999	70.917435
22.400000	70.917435
22.500000	70.917435
22.600000	70.917435
22.700001	71.100914
22.799999	71.192657
22.900000	71.284401
23.000000	71.376144
23.100000	71.376144
23.200001	71.376144
23.299999	71.467888
23.400000	71.559631
23.500000	71.559631
23.600000	71.559631
23.700001	71.559631
23.799999	71.559631
23.900000	71.559631
24.000000	71.559631
24.100000	71.651375
24.200001	71.743118
24.299999	71.743118
24.400000	71.743118
24.500000	71.743118
24.600000	71.743118
24.700001	71.834862
24.799999	71.834862
24.900000	71.834862
25.000000	71.926605
25.100000	71.926605
25.200001	71.926605
25.299999	71.926605
25.400000	72.018349
25.500000	72.018349
25.600000	72.110092
25.700001	72.201836
25.799999	72.201836
25.900000	72.201836
26.000000	72.293579
26.100000	72.293579
26.200001	72.385323
26.299999	72.385323
26.400000	72.568810
26.500000	72.568810
26.600000	72.568810
26.700001	72.568810
26.799999	72.660553
26.900000	72.660553
27.000000	72.660553
27.100000	72.752296
27.200001	72.752296
27.299999	72.752296
27.400000	72.752296
27.500000	72.752296
27.600000	72.752296
27.700001	72.752296
27.799999	72.752296
27.900000	72.752296
28.000000	72.752296
28.100000	72.752296
28.200001	72.752296
28.299999	72.752296
28.400000	72.752296
28.500000	72.844040
28.600000	72.844040
28.700001	72.844040
28.799999	72.935783
28.900000	73.027519
29.000000	73.027519
29.100000	73.027519
29.200001	73.119263
29.299999	73.119263
29.400000	73.211006
29.500000	73.302750
29.600000	73.302750
29.700001	73.302750
29.799999	73.302750
29.900000	73.302750
30.000000	73.302750
30.100000	73.302750
30.200001	73.302750
30.299999	73.394493
30.400000	73.394493
30.500000	73.394493
30.600000	73.394493
30.700001	73.394493
30.799999	73.394493
30.900000	73.394493
31.000000	73.394493
31.100000	73.394493
31.200001	73.394493
31.299999	73.394493
31.400000	73.394493
31.500000	73.394493
31.600000	73.486237
31.700001	73.486237
31.799999	73.486237
31.900000	73.486237
32.000000	73.486237
32.099998	73.486237
32.200001	73.486237
32.299999	73.486237
32.400002	73.669724
32.500000	73.669724
32.599998	73.669724
32.700001	73.669724
32.799999	73.761467
32.900002	73.761467
33.000000	73.761467
33.099998	73.761467
33.200001	73.761467
33.299999	73.761467
33.400002	73.853210
33.500000	73.853210
33.599998	73.853210
33.700001	73.853210
33.799999	73.853210
33.900002	73.853210
34.000000	73.944954
34.099998	73.944954
34.200001	73.944954
34.299999	73.944954
34.400002	73.944954
34.500000	74.036697
34.599998	74.036697
34.700001	74.036697
34.799999	74.036697
34.900002	74.036697
35.000000	74.128441
35.099998	74.128441
35.200001	74.128441
35.299999	74.128441
35.400002	74.128441
35.500000	74.128441
35.599998	74.311928
35.700001	74.311928
35.799999	74.311928
35.900002	74.311928
36.000000	74.311928
36.099998	74.311928
36.200001	74.311928
36.299999	74.311928
36.400002	74.311928
36.500000	74.311928
36.599998	74.311928
36.700001	74.311928
36.799999	74.311928
36.900002	74.311928
37.000000	74.311928
37.099998	74.311928
37.200001	74.311928
37.299999	74.311928
37.400002	74.311928
37.500000	74.311928
37.599998	74.311928
37.700001	74.311928
37.799999	74.311928
37.900002	74.311928
38.000000	74.311928
38.099998	74.311928
38.200001	74.311928
38.299999	74.311928
38.400002	74.311928
38.500000	74.311928
38.599998	74.311928
38.700001	74.311928
38.799999	74.311928
38.900002	74.403671
39.000000	74.403671
39.099998	74.403671
39.200001	74.403671
39.299999	74.403671
39.400002	74.403671
39.500000	74.403671
39.599998	74.495415
39.700001	74.495415
39.799999	74.495415
39.900002	74.587158
40.000000	74.587158
40.099998	74.587158
40.200001	74.587158
40.299999	74.587158
40.400002	74.587158
40.500000	74.587158
40.599998	74.587158
40.700001	74.587158
40.799999	74.587158
40.900002	74.587158
41.000000	74.587158
41.099998	74.678902
41.200001	74.678902
41.299999	74.678902
41.400002	74.678902
41.500000	74.678902
41.599998	74.678902
41.700001	74.678902
41.799999	74.678902
41.900002	74.678902
42.000000	74.678902
42.099998	74.678902
42.200001	74.678902
42.299999	74.678902
42.400002	74.678902
42.500000	74.678902
42.599998	74.678902
42.700001	74.678902
42.799999	74.678902
42.900002	74.678902
43.000000	74.678902
43.099998	74.678902
43.200001	74.678902
43.299999	74.678902
43.400002	74.678902
43.500000	74.678902
43.599998	74.678902
43.700001	74.678902
43.799999	74.678902
43.900002	74.678902
44.000000	74.678902
44.099998	74.678902
44.200001	74.678902
44.299999	74.678902
44.400002	74.678902
44.500000	74.678902
44.599998	74.678902
44.700001	74.678902
44.799999	74.678902
44.900002	74.678902
45.000000	74.678902
45.099998	74.678902
45.200001	74.678902
45.299999	74.678902
45.400002	74.678902
45.500000	74.678902
45.599998	74.678902
45.700001	74.678902
45.799999	74.678902
45.900002	74.678902
46.000000	74.678902
46.099998	74.678902
46.200001	74.678902
46.299999	74.678902
46.400002	74.678902
46.500000	74.678902
46.599998	74.678902
46.700001	74.678902
46.799999	74.770645
46.900002	74.770645
47.000000	74.770645
47.099998	74.770645
47.200001	74.770645
47.299999	74.770645
47.400002	74.770645
47.500000	74.770645
47.599998	74.770645
47.700001	74.770645
47.799999	74.770645
47.900002	74.770645
48.000000	74.770645
48.099998	74.770645
48.200001	74.770645
48.299999	74.770645
48.400002	74.770645
48.500000	74.770645
48.599998	74.770645
48.700001	74.770645
48.799999	74.770645
48.900002	74.770645
49.000000	74.770645
49.099998	74.770645
49.200001	74.770645
49.299999	74.770645
49.400002	74.770645
49.500000	74.770645
49.599998	74.770645
49.700001	74.770645
49.799999	74.770645
49.900002	74.770645


==> fig/occlinemod_2dRes/cat_PoseCNN.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.000000
0.700000	0.000000
0.800000	0.000000
0.900000	0.000000
1.000000	0.000000
1.100000	0.000000
1.200000	0.000000
1.300000	0.000000
1.400000	0.000000
1.500000	0.000000
1.600000	0.000000
1.700000	0.000000
1.800000	0.000000
1.900000	0.000000
2.000000	0.091743
2.100000	0.091743
2.200000	0.183486
2.300000	0.275229
2.400000	0.642202
2.500000	0.733945
2.600000	1.100917
2.700000	1.376147
2.800000	1.926605
2.900000	2.110092
3.000000	2.293578
3.100000	2.660550
3.200000	2.935780
3.300000	3.302752
3.400000	3.853211
3.500000	4.220183
3.600000	4.587156
3.700000	5.137615
3.800000	5.688073
3.900000	6.055046
4.000000	6.238532
4.100000	6.788991
4.200000	7.339449
4.300000	7.798165
4.400000	7.981651
4.500000	8.256881
4.600000	8.532110
4.700000	8.990826
4.800000	9.266055
4.900000	9.724771
5.000000	10.366973
5.100000	10.733945
5.200000	11.651376
5.300000	12.201835
5.400000	12.844037
5.500000	13.577982
5.600000	13.944954
5.700000	14.587156
5.800000	15.045872
5.900000	15.596331
6.000000	15.871560
6.100000	16.605505
6.200000	17.064220
6.300000	17.431192
6.400000	18.256880
6.500000	18.440367
6.600000	18.807339
6.700000	19.357798
6.800000	19.633028
6.900000	20.550459
7.000000	21.284403
7.100000	21.926605
7.200000	22.568808
7.300000	23.394495
7.400000	23.761467
7.500000	24.036697
7.600000	24.678900
7.700000	25.229359
7.800000	25.779816
7.900000	26.422018
8.000000	27.155964
8.100000	27.614679
8.200000	28.073395
8.300000	28.990826
8.400000	29.908257
8.500000	30.550459
8.600000	31.376146
8.700000	31.926605
8.800000	32.385323
8.900000	33.027523
9.000000	33.486240
9.100000	34.587154
9.200000	34.862385
9.300000	35.963303
9.400000	36.788990
9.500000	37.339451
9.600000	38.348625
9.700000	39.082569
9.800000	40.091743
9.900000	40.366974
10.000000	41.651375
10.100000	41.926605
10.200000	42.477066
10.300000	43.027523
10.400000	43.669724
10.500000	44.220184
10.600000	44.770641
10.700000	45.412846
10.800000	45.963303
10.900000	47.155964
11.000000	48.073395
11.100000	48.715595
11.200000	48.990826
11.300000	49.541283
11.400000	49.724770
11.500000	50.275230
11.600000	51.376148
11.700000	52.568806
11.800000	52.844036
11.900000	53.394497
12.000000	54.128441
12.100000	54.403671
12.200000	55.137615
12.300000	56.055046
12.400000	56.422020
12.500000	56.697247
12.600000	57.247707
12.700000	57.706421
12.800000	58.440369
12.900000	58.807339
13.000000	59.082569
13.100000	59.357800
13.200000	59.724770
13.300000	60.458717
13.400000	60.642200
13.500000	60.917431
13.600000	61.284405
13.700000	61.467892
13.800000	62.201836
13.900000	62.660549
14.000000	62.935780
14.100000	63.394497
14.200000	63.761467
14.300000	64.587158
14.400000	64.862389
14.500000	65.137611
14.600000	65.321098
14.700000	65.688072
14.800000	66.055046
14.900000	66.238533
15.000000	66.697250
15.100000	67.431190
15.200000	67.431190
15.300000	67.798164
15.400000	68.073395
15.500000	68.073395
15.600000	68.348625
15.700000	68.623856
15.800000	68.715599
15.900000	68.899086
16.000000	69.174309
16.100000	69.541283
16.200001	69.724770
16.299999	69.724770
16.400000	70.000000
16.500000	70.183487
16.600000	70.275230
16.700001	70.550461
16.799999	70.733948
16.900000	70.733948
17.000000	70.733948
17.100000	70.917435
17.200001	71.284401
17.299999	71.376144
17.400000	71.467888
17.500000	71.651375
17.600000	71.743118
17.700001	71.743118
17.799999	71.743118
17.900000	71.926605
18.000000	72.018349
18.100000	72.018349
18.200001	72.018349
18.299999	72.110092
18.400000	72.110092
18.500000	72.110092
18.600000	72.110092
18.700001	72.201836
18.799999	72.293579
18.900000	72.385323
19.000000	72.477066
19.100000	72.568810
19.200001	72.568810
19.299999	72.568810
19.400000	72.568810
19.500000	72.568810
19.600000	72.752296
19.700001	72.752296
19.799999	72.752296
19.900000	72.752296
20.000000	73.027519
20.100000	73.027519
20.200001	73.119263
20.299999	73.211006
20.400000	73.302750
20.500000	73.394493
20.600000	73.577980
20.700001	73.577980
20.799999	73.577980
20.900000	73.577980
21.000000	73.669724
21.100000	73.669724
21.200001	73.761467
21.299999	73.853210
21.400000	73.853210
21.500000	73.853210
21.600000	73.853210
21.700001	73.944954
21.799999	73.944954
21.900000	73.944954
22.000000	73.944954
22.100000	73.944954
22.200001	73.944954
22.299999	73.944954
22.400000	73.944954
22.500000	73.944954
22.600000	73.944954
22.700001	73.944954
22.799999	73.944954
22.900000	73.944954
23.000000	73.944954
23.100000	74.036697
23.200001	74.036697
23.299999	74.036697
23.400000	74.128441
23.500000	74.128441
23.600000	74.128441
23.700001	74.128441
23.799999	74.128441
23.900000	74.128441
24.000000	74.128441
24.100000	74.128441
24.200001	74.128441
24.299999	74.128441
24.400000	74.128441
24.500000	74.220184
24.600000	74.220184
24.700001	74.220184
24.799999	74.220184
24.900000	74.220184
25.000000	74.220184
25.100000	74.220184
25.200001	74.220184
25.299999	74.220184
25.400000	74.220184
25.500000	74.220184
25.600000	74.220184
25.700001	74.220184
25.799999	74.220184
25.900000	74.220184
26.000000	74.311928
26.100000	74.311928
26.200001	74.311928
26.299999	74.311928
26.400000	74.403671
26.500000	74.403671
26.600000	74.403671
26.700001	74.403671
26.799999	74.403671
26.900000	74.403671
27.000000	74.403671
27.100000	74.495415
27.200001	74.495415
27.299999	74.495415
27.400000	74.495415
27.500000	74.495415
27.600000	74.495415
27.700001	74.495415
27.799999	74.587158
27.900000	74.587158
28.000000	74.587158
28.100000	74.587158
28.200001	74.587158
28.299999	74.587158
28.400000	74.587158
28.500000	74.678902
28.600000	74.678902
28.700001	74.678902
28.799999	74.770645
28.900000	74.770645
29.000000	74.770645
29.100000	74.770645
29.200001	74.770645
29.299999	74.770645
29.400000	74.770645
29.500000	74.770645
29.600000	74.770645
29.700001	74.770645
29.799999	74.770645
29.900000	74.770645
30.000000	74.770645
30.100000	74.770645
30.200001	74.770645
30.299999	74.770645
30.400000	74.770645
30.500000	74.770645
30.600000	74.770645
30.700001	74.770645
30.799999	74.770645
30.900000	74.770645
31.000000	74.770645
31.100000	74.770645
31.200001	74.770645
31.299999	74.770645
31.400000	74.770645
31.500000	74.770645
31.600000	74.770645
31.700001	74.770645
31.799999	74.770645
31.900000	74.770645
32.000000	74.770645
32.099998	74.770645
32.200001	74.770645
32.299999	74.770645
32.400002	74.770645
32.500000	74.770645
32.599998	74.770645
32.700001	74.770645
32.799999	74.770645
32.900002	74.770645
33.000000	74.770645
33.099998	74.770645
33.200001	74.770645
33.299999	74.770645
33.400002	74.770645
33.500000	74.770645
33.599998	74.770645
33.700001	74.770645
33.799999	74.770645
33.900002	74.770645
34.000000	74.770645
34.099998	74.770645
34.200001	74.770645
34.299999	74.770645
34.400002	74.770645
34.500000	74.770645
34.599998	74.770645
34.700001	74.770645
34.799999	74.770645
34.900002	74.770645
35.000000	74.770645
35.099998	74.770645
35.200001	74.770645
35.299999	74.770645
35.400002	74.770645
35.500000	74.770645
35.599998	74.770645
35.700001	74.770645
35.799999	74.770645
35.900002	74.770645
36.000000	74.770645
36.099998	74.862389
36.200001	74.862389
36.299999	74.862389
36.400002	74.862389
36.500000	74.862389
36.599998	74.862389
36.700001	74.862389
36.799999	74.862389
36.900002	74.862389
37.000000	74.862389
37.099998	74.862389
37.200001	74.862389
37.299999	74.862389
37.400002	74.862389
37.500000	74.862389
37.599998	74.862389
37.700001	74.862389
37.799999	74.862389
37.900002	74.862389
38.000000	74.862389
38.099998	74.862389
38.200001	74.862389
38.299999	74.862389
38.400002	74.862389
38.500000	74.862389
38.599998	74.862389
38.700001	74.862389
38.799999	74.862389
38.900002	74.862389
39.000000	74.862389
39.099998	74.862389
39.200001	74.862389
39.299999	74.862389
39.400002	74.862389
39.500000	74.862389
39.599998	74.862389
39.700001	74.862389
39.799999	74.862389
39.900002	74.862389
40.000000	74.862389
40.099998	74.862389
40.200001	74.862389
40.299999	74.862389
40.400002	74.862389
40.500000	74.862389
40.599998	74.862389
40.700001	74.862389
40.799999	74.862389
40.900002	74.862389
41.000000	74.862389
41.099998	74.862389
41.200001	74.862389
41.299999	74.862389
41.400002	74.862389
41.500000	74.862389
41.599998	74.862389
41.700001	74.862389
41.799999	74.862389
41.900002	74.862389
42.000000	74.862389
42.099998	74.862389
42.200001	74.862389
42.299999	74.862389
42.400002	74.862389
42.500000	74.862389
42.599998	74.862389
42.700001	74.862389
42.799999	74.862389
42.900002	74.862389
43.000000	74.862389
43.099998	74.862389
43.200001	74.862389
43.299999	74.862389
43.400002	74.862389
43.500000	74.862389
43.599998	74.862389
43.700001	74.862389
43.799999	74.862389
43.900002	74.862389
44.000000	74.862389
44.099998	74.862389
44.200001	74.862389
44.299999	74.862389
44.400002	74.862389
44.500000	74.862389
44.599998	74.862389
44.700001	74.862389
44.799999	74.862389
44.900002	74.862389
45.000000	74.862389
45.099998	74.862389
45.200001	74.862389
45.299999	74.862389
45.400002	74.862389
45.500000	74.862389
45.599998	74.862389
45.700001	74.862389
45.799999	74.862389
45.900002	74.862389
46.000000	74.862389
46.099998	74.862389
46.200001	74.862389
46.299999	74.862389
46.400002	74.862389
46.500000	74.862389
46.599998	74.862389
46.700001	74.862389
46.799999	74.862389
46.900002	74.862389
47.000000	74.862389
47.099998	74.862389
47.200001	74.862389
47.299999	74.862389
47.400002	74.862389
47.500000	74.862389
47.599998	74.862389
47.700001	74.862389
47.799999	74.862389
47.900002	74.862389
48.000000	74.862389
48.099998	74.862389
48.200001	74.862389
48.299999	74.862389
48.400002	74.862389
48.500000	74.862389
48.599998	74.862389
48.700001	74.862389
48.799999	74.862389
48.900002	74.862389
49.000000	74.862389
49.099998	74.862389
49.200001	74.862389
49.299999	74.862389
49.400002	74.862389
49.500000	74.862389
49.599998	74.862389
49.700001	74.862389
49.799999	74.862389
49.900002	74.862389


==> fig/occlinemod_2dRes/cat_Tekin.txt <==
thresh	accuracy
0.000000	0.000000
5.000000	3.620000
10.000000	23.250000
15.000000	39.340000
20.000000	48.610000
25.000000	53.500000
30.000000	56.360000
35.000000	57.960000
40.000000	59.140000
45.000000	60.490000
50.000000	61.330000


==> fig/occlinemod_2dRes/driller_BB8.txt <==
thresh	accuracy
34.825175	99.814299
48.531469	99.628598
27.517483	98.700093
24.895105	97.678737
22.797203	95.078923
20.839161	93.314763
17.902098	87.186630
17.272727	84.865367
15.909091	81.987001
14.545455	74.930362
12.377622	58.681523
11.503497	48.560817
10.594406	39.090065
9.300699	24.512535
7.167832	6.685237
6.013986	1.949861
5.069930	0.557103
0.069930	0.371402


==> fig/occlinemod_2dRes/driller_DeepIM.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.165426
0.700000	0.165426
0.800000	0.165426
0.900000	0.330852
1.000000	0.661704
1.100000	0.992556
1.200000	1.406121
1.300000	1.902399
1.400000	2.398677
1.500000	2.894954
1.600000	3.473945
1.700000	4.218362
1.800000	5.376344
1.900000	6.368900
2.000000	7.444169
2.100000	8.354012
2.200000	9.511993
2.300000	10.669975
2.400000	11.662531
2.500000	14.226634
2.600000	15.467328
2.700000	17.038876
2.800000	18.941275
2.900000	20.430107
3.000000	22.167080
3.100000	23.655914
3.200000	25.558313
3.300000	27.295286
3.400000	28.453268
3.500000	29.859388
3.600000	32.009926
3.700000	33.498760
3.800000	34.904881
3.900000	36.228287
4.000000	37.799835
4.100000	39.288670
4.200000	40.860214
4.300000	42.266335
4.400000	43.755169
4.500000	44.995865
4.600000	46.567410
4.700000	48.883373
4.800000	50.372208
4.900000	51.695618
5.000000	52.936310
5.100000	54.590572
5.200000	55.831264
5.300000	56.741108
5.400000	57.899090
5.500000	59.139786
5.600000	60.545906
5.700000	62.779156
5.800000	64.102562
5.900000	64.846977
6.000000	65.674110
6.100000	66.583954
6.200000	67.741936
6.300000	68.403641
6.400000	69.065346
6.500000	69.975189
6.600000	70.471466
6.700000	71.381310
6.800000	72.208435
6.900000	72.870140
7.000000	73.200989
7.100000	73.779984
7.200000	74.276260
7.300000	74.607117
7.400000	75.268814
7.500000	75.682381
7.600000	76.509514
7.700000	76.923080
7.800000	77.750206
7.900000	78.081062
8.000000	78.163773
8.100000	78.577339
8.200000	79.156326
8.300000	79.404465
8.400000	79.569893
8.500000	79.818031
8.600000	80.066170
8.700000	80.397026
8.800000	80.645164
8.900000	80.727875
9.000000	80.893303
9.100000	80.976013
9.200000	81.389580
9.300000	81.555008
9.400000	81.720428
9.500000	82.133995
9.600000	82.464844
9.700000	82.712982
9.800000	82.712982
9.900000	83.126549
10.000000	83.374687
10.100000	83.540115
10.200000	83.705544
10.300000	84.036392
10.400000	84.367249
10.500000	84.532669
10.600000	84.780807
10.700000	84.863525
10.800000	85.111664
10.900000	85.277092
11.000000	85.277092
11.100000	85.359802
11.200000	85.525230
11.300000	85.607941
11.400000	85.856079
11.500000	86.104218
11.600000	86.352356
11.700000	86.517784
11.800000	86.517784
11.900000	86.765923
12.000000	86.931351
12.100000	87.014061
12.200000	87.179489
12.300000	87.179489
12.400000	87.427628
12.500000	87.675766
12.600000	87.758476
12.700000	87.841194
12.800000	88.006615
12.900000	88.254753
13.000000	88.420181
13.100000	88.420181
13.200000	88.502892
13.300000	88.751038
13.400000	88.833748
13.500000	88.916458
13.600000	88.999176
13.700000	89.247314
13.800000	89.412735
13.900000	89.412735
14.000000	89.991730
14.100000	89.991730
14.200000	90.157158
14.300000	90.157158
14.400000	90.322578
14.500000	90.322578
14.600000	90.322578
14.700000	90.322578
14.800000	90.405296
14.900000	90.405296
15.000000	90.488007
15.100000	90.653435
15.200000	90.736145
15.300000	90.736145
15.400000	90.901573
15.500000	90.984283
15.600000	91.232422
15.700000	91.397850
15.800000	91.480560
15.900000	91.480560
16.000000	91.563278
16.100000	91.728699
16.200001	91.728699
16.299999	91.811417
16.400000	91.811417
16.500000	91.811417
16.600000	91.976837
16.700001	92.059555
16.799999	92.059555
16.900000	92.142265
17.000000	92.224976
17.100000	92.473122
17.200001	92.473122
17.299999	92.638542
17.400000	92.803970
17.500000	92.803970
17.600000	92.803970
17.700001	92.886681
17.799999	92.969398
17.900000	92.969398
18.000000	93.052109
18.100000	93.052109
18.200001	93.052109
18.299999	93.134819
18.400000	93.134819
18.500000	93.134819
18.600000	93.134819
18.700001	93.217537
18.799999	93.300247
18.900000	93.465675
19.000000	93.548386
19.100000	93.631104
19.200001	93.631104
19.299999	93.631104
19.400000	93.713814
19.500000	93.713814
19.600000	93.796524
19.700001	93.879242
19.799999	93.961952
19.900000	94.127380
20.000000	94.127380
20.100000	94.210091
20.200001	94.292801
20.299999	94.292801
20.400000	94.458229
20.500000	94.458229
20.600000	94.458229
20.700001	94.540939
20.799999	94.623657
20.900000	94.623657
21.000000	94.623657
21.100000	94.623657
21.200001	94.623657
21.299999	94.706367
21.400000	94.871796
21.500000	94.871796
21.600000	94.954506
21.700001	95.119934
21.799999	95.202644
21.900000	95.202644
22.000000	95.285362
22.100000	95.368073
22.200001	95.450783
22.299999	95.450783
22.400000	95.533501
22.500000	95.533501
22.600000	95.533501
22.700001	95.533501
22.799999	95.533501
22.900000	95.616211
23.000000	95.616211
23.100000	95.616211
23.200001	95.616211
23.299999	95.616211
23.400000	95.698921
23.500000	95.864349
23.600000	95.864349
23.700001	96.029778
23.799999	96.112488
23.900000	96.112488
24.000000	96.112488
24.100000	96.112488
24.200001	96.112488
24.299999	96.112488
24.400000	96.360626
24.500000	96.360626
24.600000	96.360626
24.700001	96.360626
24.799999	96.526054
24.900000	96.608765
25.000000	96.608765
25.100000	96.608765
25.200001	96.608765
25.299999	96.608765
25.400000	96.608765
25.500000	96.608765
25.600000	96.608765
25.700001	96.608765
25.799999	96.608765
25.900000	96.608765
26.000000	96.608765
26.100000	96.691483
26.200001	96.774193
26.299999	96.774193
26.400000	96.774193
26.500000	96.774193
26.600000	96.856903
26.700001	96.856903
26.799999	96.939621
26.900000	96.939621
27.000000	97.022331
27.100000	97.022331
27.200001	97.022331
27.299999	97.022331
27.400000	97.022331
27.500000	97.022331
27.600000	97.022331
27.700001	97.022331
27.799999	97.022331
27.900000	97.105049
28.000000	97.105049
28.100000	97.105049
28.200001	97.105049
28.299999	97.105049
28.400000	97.105049
28.500000	97.187759
28.600000	97.187759
28.700001	97.270470
28.799999	97.270470
28.900000	97.270470
29.000000	97.270470
29.100000	97.270470
29.200001	97.270470
29.299999	97.270470
29.400000	97.270470
29.500000	97.270470
29.600000	97.270470
29.700001	97.270470
29.799999	97.270470
29.900000	97.270470
30.000000	97.270470
30.100000	97.270470
30.200001	97.270470
30.299999	97.353188
30.400000	97.435898
30.500000	97.518608
30.600000	97.518608
30.700001	97.684036
30.799999	97.684036
30.900000	97.684036
31.000000	97.684036
31.100000	97.684036
31.200001	97.849464
31.299999	97.849464
31.400000	97.849464
31.500000	97.932175
31.600000	97.932175
31.700001	97.932175
31.799999	98.014885
31.900000	98.014885
32.000000	98.014885
32.099998	98.014885
32.200001	98.097603
32.299999	98.097603
32.400002	98.097603
32.500000	98.180313
32.599998	98.180313
32.700001	98.180313
32.799999	98.180313
32.900002	98.180313
33.000000	98.180313
33.099998	98.180313
33.200001	98.180313
33.299999	98.180313
33.400002	98.180313
33.500000	98.180313
33.599998	98.263031
33.700001	98.345741
33.799999	98.428452
33.900002	98.511169
34.000000	98.511169
34.099998	98.511169
34.200001	98.511169
34.299999	98.511169
34.400002	98.511169
34.500000	98.511169
34.599998	98.511169
34.700001	98.511169
34.799999	98.511169
34.900002	98.511169
35.000000	98.511169
35.099998	98.511169
35.200001	98.511169
35.299999	98.511169
35.400002	98.511169
35.500000	98.511169
35.599998	98.511169
35.700001	98.511169
35.799999	98.511169
35.900002	98.511169
36.000000	98.511169
36.099998	98.511169
36.200001	98.511169
36.299999	98.511169
36.400002	98.676590
36.500000	98.676590
36.599998	98.676590
36.700001	98.676590
36.799999	98.676590
36.900002	98.759308
37.000000	98.759308
37.099998	98.759308
37.200001	98.842018
37.299999	98.842018
37.400002	98.842018
37.500000	98.842018
37.599998	98.842018
37.700001	98.924728
37.799999	98.924728
37.900002	98.924728
38.000000	98.924728
38.099998	98.924728
38.200001	98.924728
38.299999	98.924728
38.400002	98.924728
38.500000	98.924728
38.599998	98.924728
38.700001	98.924728
38.799999	99.007446
38.900002	99.007446
39.000000	99.007446
39.099998	99.007446
39.200001	99.007446
39.299999	99.007446
39.400002	99.007446
39.500000	99.090157
39.599998	99.090157
39.700001	99.090157
39.799999	99.090157
39.900002	99.090157
40.000000	99.090157
40.099998	99.172867
40.200001	99.172867
40.299999	99.172867
40.400002	99.172867
40.500000	99.172867
40.599998	99.255585
40.700001	99.255585
40.799999	99.255585
40.900002	99.255585
41.000000	99.255585
41.099998	99.255585
41.200001	99.255585
41.299999	99.255585
41.400002	99.255585
41.500000	99.255585
41.599998	99.255585
41.700001	99.255585
41.799999	99.255585
41.900002	99.255585
42.000000	99.255585
42.099998	99.255585
42.200001	99.255585
42.299999	99.255585
42.400002	99.255585
42.500000	99.255585
42.599998	99.255585
42.700001	99.255585
42.799999	99.255585
42.900002	99.255585
43.000000	99.255585
43.099998	99.255585
43.200001	99.255585
43.299999	99.255585
43.400002	99.255585
43.500000	99.255585
43.599998	99.255585
43.700001	99.255585
43.799999	99.255585
43.900002	99.255585
44.000000	99.255585
44.099998	99.255585
44.200001	99.255585
44.299999	99.255585
44.400002	99.255585
44.500000	99.255585
44.599998	99.255585
44.700001	99.255585
44.799999	99.255585
44.900002	99.255585
45.000000	99.255585
45.099998	99.255585
45.200001	99.255585
45.299999	99.255585
45.400002	99.255585
45.500000	99.255585
45.599998	99.255585
45.700001	99.255585
45.799999	99.255585
45.900002	99.255585
46.000000	99.255585
46.099998	99.255585
46.200001	99.255585
46.299999	99.255585
46.400002	99.255585
46.500000	99.255585
46.599998	99.255585
46.700001	99.255585
46.799999	99.255585
46.900002	99.255585
47.000000	99.255585
47.099998	99.338295
47.200001	99.338295
47.299999	99.338295
47.400002	99.338295
47.500000	99.338295
47.599998	99.338295
47.700001	99.338295
47.799999	99.338295
47.900002	99.338295
48.000000	99.338295
48.099998	99.338295
48.200001	99.338295
48.299999	99.338295
48.400002	99.338295
48.500000	99.338295
48.599998	99.338295
48.700001	99.338295
48.799999	99.338295
48.900002	99.338295
49.000000	99.338295
49.099998	99.338295
49.200001	99.338295
49.299999	99.338295
49.400002	99.338295
49.500000	99.338295
49.599998	99.338295
49.700001	99.338295
49.799999	99.338295
49.900002	99.338295


==> fig/occlinemod_2dRes/driller_PoseCNN+ICP.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.082713
0.700000	0.744417
0.800000	0.909843
0.900000	1.488834
1.000000	2.977668
1.100000	3.887510
1.200000	5.541770
1.300000	7.113317
1.400000	8.519438
1.500000	10.504549
1.600000	12.489661
1.700000	15.550041
1.800000	18.444996
1.900000	20.512821
2.000000	23.490488
2.100000	27.129860
2.200000	29.611248
2.300000	31.927212
2.400000	34.904881
2.500000	37.799835
2.600000	40.363937
2.700000	43.093464
2.800000	45.409428
2.900000	47.725391
3.000000	49.214226
3.100000	50.951199
3.200000	52.770885
3.300000	54.425144
3.400000	56.244831
3.500000	57.568237
3.600000	58.560795
3.700000	59.636063
3.800000	61.290321
3.900000	62.282879
4.000000	63.854424
4.100000	64.929695
4.200000	65.922249
4.300000	67.493797
4.400000	68.569069
4.500000	68.899918
4.600000	70.471466
4.700000	71.546730
4.800000	72.456573
4.900000	73.035568
5.000000	74.358971
5.100000	74.855255
5.200000	75.599670
5.300000	76.013237
5.400000	76.426796
5.500000	77.171219
5.600000	77.667496
5.700000	77.915634
5.800000	79.073616
5.900000	79.487183
6.000000	79.652603
6.100000	80.148880
6.200000	80.810585
6.300000	81.555008
6.400000	81.803146
6.500000	82.216705
6.600000	82.464844
6.700000	82.712982
6.800000	82.961128
6.900000	83.209267
7.000000	83.457405
7.100000	83.622826
7.200000	83.953682
7.300000	84.119110
7.400000	84.367249
7.500000	84.449959
7.600000	84.449959
7.700000	84.698097
7.800000	84.863525
7.900000	84.946236
8.000000	85.111664
8.100000	85.194374
8.200000	85.277092
8.300000	85.359802
8.400000	85.525230
8.500000	85.525230
8.600000	85.690651
8.700000	85.856079
8.800000	85.856079
8.900000	85.938789
9.000000	86.021507
9.100000	86.186928
9.200000	86.269646
9.300000	86.269646
9.400000	86.352356
9.500000	86.517784
9.600000	86.517784
9.700000	86.517784
9.800000	86.517784
9.900000	86.600494
10.000000	86.600494
10.100000	86.683212
10.200000	86.765923
10.300000	86.765923
10.400000	86.848633
10.500000	86.931351
10.600000	86.931351
10.700000	86.931351
10.800000	87.096771
10.900000	87.179489
11.000000	87.262199
11.100000	87.262199
11.200000	87.344910
11.300000	87.427628
11.400000	87.427628
11.500000	87.427628
11.600000	87.593056
11.700000	87.675766
11.800000	87.675766
11.900000	87.675766
12.000000	87.758476
12.100000	87.758476
12.200000	87.841194
12.300000	87.923904
12.400000	87.923904
12.500000	88.006615
12.600000	88.089333
12.700000	88.337471
12.800000	88.420181
12.900000	88.502892
13.000000	88.502892
13.100000	88.585609
13.200000	88.585609
13.300000	88.585609
13.400000	88.585609
13.500000	88.585609
13.600000	88.668320
13.700000	88.751038
13.800000	88.833748
13.900000	88.833748
14.000000	88.833748
14.100000	88.999176
14.200000	89.081886
14.300000	89.081886
14.400000	89.247314
14.500000	89.330025
14.600000	89.412735
14.700000	89.578163
14.800000	89.578163
14.900000	89.578163
15.000000	89.578163
15.100000	89.578163
15.200000	89.578163
15.300000	89.660873
15.400000	89.743591
15.500000	89.743591
15.600000	89.743591
15.700000	89.743591
15.800000	89.743591
15.900000	89.743591
16.000000	89.743591
16.100000	89.826302
16.200001	89.826302
16.299999	89.909019
16.400000	89.909019
16.500000	89.909019
16.600000	89.909019
16.700001	89.909019
16.799999	89.909019
16.900000	90.074440
17.000000	90.074440
17.100000	90.157158
17.200001	90.157158
17.299999	90.157158
17.400000	90.157158
17.500000	90.239868
17.600000	90.239868
17.700001	90.239868
17.799999	90.239868
17.900000	90.488007
18.000000	90.488007
18.100000	90.488007
18.200001	90.570717
18.299999	90.570717
18.400000	90.653435
18.500000	90.736145
18.600000	90.736145
18.700001	90.818855
18.799999	90.901573
18.900000	90.901573
19.000000	90.984283
19.100000	91.066994
19.200001	91.149712
19.299999	91.149712
19.400000	91.149712
19.500000	91.149712
19.600000	91.149712
19.700001	91.149712
19.799999	91.149712
19.900000	91.232422
20.000000	91.315140
20.100000	91.480560
20.200001	91.563278
20.299999	91.563278
20.400000	91.563278
20.500000	91.645988
20.600000	91.645988
20.700001	91.645988
20.799999	91.645988
20.900000	91.728699
21.000000	91.811417
21.100000	91.976837
21.200001	91.976837
21.299999	91.976837
21.400000	92.059555
21.500000	92.142265
21.600000	92.142265
21.700001	92.307693
21.799999	92.307693
21.900000	92.390404
22.000000	92.473122
22.100000	92.473122
22.200001	92.555832
22.299999	92.555832
22.400000	92.555832
22.500000	92.555832
22.600000	92.555832
22.700001	92.638542
22.799999	92.638542
22.900000	92.638542
23.000000	92.721260
23.100000	92.721260
23.200001	92.803970
23.299999	92.803970
23.400000	92.886681
23.500000	92.969398
23.600000	92.969398
23.700001	92.969398
23.799999	93.052109
23.900000	93.052109
24.000000	93.134819
24.100000	93.217537
24.200001	93.217537
24.299999	93.217537
24.400000	93.217537
24.500000	93.217537
24.600000	93.300247
24.700001	93.300247
24.799999	93.300247
24.900000	93.300247
25.000000	93.300247
25.100000	93.300247
25.200001	93.300247
25.299999	93.300247
25.400000	93.382957
25.500000	93.382957
25.600000	93.465675
25.700001	93.465675
25.799999	93.631104
25.900000	93.631104
26.000000	93.713814
26.100000	93.713814
26.200001	93.713814
26.299999	93.796524
26.400000	93.879242
26.500000	93.879242
26.600000	93.879242
26.700001	94.044662
26.799999	94.044662
26.900000	94.044662
27.000000	94.127380
27.100000	94.210091
27.200001	94.210091
27.299999	94.292801
27.400000	94.375519
27.500000	94.375519
27.600000	94.458229
27.700001	94.540939
27.799999	94.540939
27.900000	94.540939
28.000000	94.540939
28.100000	94.540939
28.200001	94.623657
28.299999	94.706367
28.400000	94.789085
28.500000	94.789085
28.600000	94.789085
28.700001	94.871796
28.799999	94.871796
28.900000	94.954506
29.000000	94.954506
29.100000	94.954506
29.200001	95.037224
29.299999	95.037224
29.400000	95.037224
29.500000	95.119934
29.600000	95.202644
29.700001	95.285362
29.799999	95.450783
29.900000	95.450783
30.000000	95.450783
30.100000	95.533501
30.200001	95.533501
30.299999	95.533501
30.400000	95.533501
30.500000	95.533501
30.600000	95.533501
30.700001	95.533501
30.799999	95.616211
30.900000	95.616211
31.000000	95.616211
31.100000	95.616211
31.200001	95.616211
31.299999	95.616211
31.400000	95.616211
31.500000	95.616211
31.600000	95.616211
31.700001	95.781639
31.799999	95.864349
31.900000	95.864349
32.000000	95.864349
32.099998	95.864349
32.200001	95.864349
32.299999	95.864349
32.400002	95.864349
32.500000	95.864349
32.599998	95.947067
32.700001	96.112488
32.799999	96.112488
32.900002	96.112488
33.000000	96.195206
33.099998	96.195206
33.200001	96.195206
33.299999	96.195206
33.400002	96.195206
33.500000	96.277916
33.599998	96.277916
33.700001	96.360626
33.799999	96.360626
33.900002	96.360626
34.000000	96.360626
34.099998	96.360626
34.200001	96.360626
34.299999	96.360626
34.400002	96.360626
34.500000	96.443344
34.599998	96.526054
34.700001	96.526054
34.799999	96.526054
34.900002	96.608765
35.000000	96.608765
35.099998	96.608765
35.200001	96.608765
35.299999	96.608765
35.400002	96.608765
35.500000	96.608765
35.599998	96.608765
35.700001	96.608765
35.799999	96.608765
35.900002	96.691483
36.000000	96.691483
36.099998	96.691483
36.200001	96.774193
36.299999	96.774193
36.400002	96.774193
36.500000	96.774193
36.599998	96.774193
36.700001	96.774193
36.799999	96.774193
36.900002	96.774193
37.000000	96.856903
37.099998	97.022331
37.200001	97.022331
37.299999	97.022331
37.400002	97.022331
37.500000	97.022331
37.599998	97.022331
37.700001	97.022331
37.799999	97.022331
37.900002	97.022331
38.000000	97.022331
38.099998	97.022331
38.200001	97.022331
38.299999	97.022331
38.400002	97.105049
38.500000	97.105049
38.599998	97.105049
38.700001	97.105049
38.799999	97.105049
38.900002	97.187759
39.000000	97.187759
39.099998	97.187759
39.200001	97.353188
39.299999	97.435898
39.400002	97.435898
39.500000	97.435898
39.599998	97.435898
39.700001	97.518608
39.799999	97.518608
39.900002	97.518608
40.000000	97.518608
40.099998	97.518608
40.200001	97.518608
40.299999	97.601326
40.400002	97.601326
40.500000	97.601326
40.599998	97.601326
40.700001	97.601326
40.799999	97.601326
40.900002	97.601326
41.000000	97.601326
41.099998	97.601326
41.200001	97.684036
41.299999	97.766747
41.400002	97.766747
41.500000	97.766747
41.599998	97.766747
41.700001	97.766747
41.799999	97.766747
41.900002	97.766747
42.000000	97.766747
42.099998	97.766747
42.200001	97.766747
42.299999	97.766747
42.400002	97.766747
42.500000	97.766747
42.599998	97.766747
42.700001	97.766747
42.799999	97.766747
42.900002	97.766747
43.000000	97.766747
43.099998	97.766747
43.200001	97.766747
43.299999	97.766747
43.400002	97.766747
43.500000	97.766747
43.599998	97.849464
43.700001	97.932175
43.799999	97.932175
43.900002	98.014885
44.000000	98.014885
44.099998	98.014885
44.200001	98.014885
44.299999	98.014885
44.400002	98.014885
44.500000	98.014885
44.599998	98.014885
44.700001	98.014885
44.799999	98.014885
44.900002	98.014885
45.000000	98.014885
45.099998	98.014885
45.200001	98.097603
45.299999	98.097603
45.400002	98.097603
45.500000	98.097603
45.599998	98.097603
45.700001	98.097603
45.799999	98.097603
45.900002	98.097603
46.000000	98.097603
46.099998	98.097603
46.200001	98.097603
46.299999	98.097603
46.400002	98.097603
46.500000	98.097603
46.599998	98.097603
46.700001	98.180313
46.799999	98.180313
46.900002	98.263031
47.000000	98.263031
47.099998	98.263031
47.200001	98.263031
47.299999	98.263031
47.400002	98.263031
47.500000	98.263031
47.599998	98.263031
47.700001	98.263031
47.799999	98.345741
47.900002	98.345741
48.000000	98.345741
48.099998	98.345741
48.200001	98.345741
48.299999	98.428452
48.400002	98.428452
48.500000	98.428452
48.599998	98.593880
48.700001	98.593880
48.799999	98.593880
48.900002	98.593880
49.000000	98.593880
49.099998	98.593880
49.200001	98.676590
49.299999	98.676590
49.400002	98.676590
49.500000	98.676590
49.599998	98.676590
49.700001	98.676590
49.799999	98.676590
49.900002	98.676590


==> fig/occlinemod_2dRes/driller_PoseCNN.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.000000
0.700000	0.000000
0.800000	0.000000
0.900000	0.000000
1.000000	0.000000
1.100000	0.000000
1.200000	0.000000
1.300000	0.000000
1.400000	0.000000
1.500000	0.000000
1.600000	0.000000
1.700000	0.000000
1.800000	0.000000
1.900000	0.000000
2.000000	0.000000
2.100000	0.000000
2.200000	0.000000
2.300000	0.000000
2.400000	0.000000
2.500000	0.082713
2.600000	0.165426
2.700000	0.248139
2.800000	0.496278
2.900000	0.496278
3.000000	0.496278
3.100000	0.578991
3.200000	0.827130
3.300000	1.075269
3.400000	1.406121
3.500000	1.654260
3.600000	1.819686
3.700000	1.985112
3.800000	2.398677
3.900000	2.729528
4.000000	3.143093
4.100000	3.473945
4.200000	3.804797
4.300000	4.218362
4.400000	4.631927
4.500000	4.962779
4.600000	5.459057
4.700000	5.955335
4.800000	6.203474
4.900000	6.699752
5.000000	7.361456
5.100000	7.857734
5.200000	8.354012
5.300000	9.346567
5.400000	9.760133
5.500000	10.421836
5.600000	11.248966
5.700000	11.910670
5.800000	13.151364
5.900000	14.143921
6.000000	14.640199
6.100000	15.550041
6.200000	16.377171
6.300000	17.783293
6.400000	18.693134
6.500000	19.106699
6.600000	20.843672
6.700000	22.167080
6.800000	23.159636
6.900000	24.069479
7.000000	24.813896
7.100000	25.558313
7.200000	26.550869
7.300000	27.377998
7.400000	28.453268
7.500000	29.528536
7.600000	30.603806
7.700000	31.761787
7.800000	32.175350
7.900000	33.002480
8.000000	34.077751
8.100000	35.070305
8.200000	36.393715
8.300000	37.386269
8.400000	37.965260
8.500000	38.957817
8.600000	40.363937
8.700000	41.521919
8.800000	42.266335
8.900000	43.507030
9.000000	44.334160
9.100000	44.830437
9.200000	46.071133
9.300000	46.980976
9.400000	48.056244
9.500000	49.379654
9.600000	50.454922
9.700000	51.199337
9.800000	52.853600
9.900000	53.680729
10.000000	55.169563
10.100000	56.079403
10.200000	57.071960
10.300000	57.899090
10.400000	59.057072
10.500000	60.132339
10.600000	60.794044
10.700000	61.786602
10.800000	62.117451
10.900000	62.944584
11.000000	63.358147
11.100000	64.433418
11.200000	65.012405
11.300000	66.170387
11.400000	66.914803
11.500000	67.659225
11.600000	68.238213
11.700000	68.651779
11.800000	68.899918
11.900000	69.396194
12.000000	70.057899
12.100000	70.554176
12.200000	71.629448
12.300000	72.622002
12.400000	73.200989
12.500000	73.531845
12.600000	74.028122
12.700000	74.358971
12.800000	74.524399
12.900000	75.268814
13.000000	75.599670
13.100000	75.847809
13.200000	76.344086
13.300000	76.674934
13.400000	77.336639
13.500000	77.998344
13.600000	78.411911
13.700000	78.825478
13.800000	79.156326
13.900000	79.818031
14.000000	80.148880
14.100000	80.397026
14.200000	80.893303
14.300000	81.224152
14.400000	81.555008
14.500000	81.803146
14.600000	81.885857
14.700000	82.051285
14.800000	82.216705
14.900000	82.878410
15.000000	83.126549
15.100000	83.374687
15.200000	83.540115
15.300000	83.788254
15.400000	84.036392
15.500000	84.367249
15.600000	84.449959
15.700000	84.780807
15.800000	85.359802
15.900000	85.690651
16.000000	85.938789
16.100000	86.104218
16.200001	86.600494
16.299999	86.683212
16.400000	86.931351
16.500000	87.344910
16.600000	87.427628
16.700001	87.593056
16.799999	87.923904
16.900000	88.089333
17.000000	88.172043
17.100000	88.585609
17.200001	88.668320
17.299999	88.751038
17.400000	88.751038
17.500000	89.081886
17.600000	89.247314
17.700001	89.247314
17.799999	89.495453
17.900000	89.495453
18.000000	89.578163
18.100000	89.743591
18.200001	89.743591
18.299999	89.991730
18.400000	90.322578
18.500000	90.488007
18.600000	90.488007
18.700001	90.488007
18.799999	90.488007
18.900000	90.488007
19.000000	90.570717
19.100000	90.653435
19.200001	90.736145
19.299999	90.818855
19.400000	90.818855
19.500000	90.901573
19.600000	90.901573
19.700001	91.066994
19.799999	91.066994
19.900000	91.149712
20.000000	91.315140
20.100000	91.397850
20.200001	91.728699
20.299999	91.811417
20.400000	91.811417
20.500000	91.811417
20.600000	91.894127
20.700001	91.894127
20.799999	92.059555
20.900000	92.224976
21.000000	92.224976
21.100000	92.307693
21.200001	92.555832
21.299999	92.638542
21.400000	92.721260
21.500000	92.721260
21.600000	92.803970
21.700001	92.969398
21.799999	93.300247
21.900000	93.465675
22.000000	93.548386
22.100000	93.631104
22.200001	93.713814
22.299999	93.713814
22.400000	93.713814
22.500000	93.796524
22.600000	93.961952
22.700001	94.044662
22.799999	94.044662
22.900000	94.127380
23.000000	94.210091
23.100000	94.292801
23.200001	94.375519
23.299999	94.375519
23.400000	94.375519
23.500000	94.458229
23.600000	94.540939
23.700001	94.623657
23.799999	94.706367
23.900000	94.789085
24.000000	94.789085
24.100000	94.789085
24.200001	94.789085
24.299999	94.789085
24.400000	94.871796
24.500000	94.871796
24.600000	95.037224
24.700001	95.202644
24.799999	95.202644
24.900000	95.285362
25.000000	95.285362
25.100000	95.368073
25.200001	95.450783
25.299999	95.450783
25.400000	95.616211
25.500000	95.616211
25.600000	95.698921
25.700001	95.864349
25.799999	95.947067
25.900000	96.029778
26.000000	96.112488
26.100000	96.195206
26.200001	96.195206
26.299999	96.195206
26.400000	96.277916
26.500000	96.360626
26.600000	96.443344
26.700001	96.443344
26.799999	96.443344
26.900000	96.443344
27.000000	96.443344
27.100000	96.526054
27.200001	96.608765
27.299999	96.608765
27.400000	96.691483
27.500000	96.774193
27.600000	96.774193
27.700001	96.856903
27.799999	96.856903
27.900000	96.856903
28.000000	96.856903
28.100000	96.939621
28.200001	96.939621
28.299999	96.939621
28.400000	96.939621
28.500000	96.939621
28.600000	96.939621
28.700001	96.939621
28.799999	97.022331
28.900000	97.022331
29.000000	97.105049
29.100000	97.105049
29.200001	97.270470
29.299999	97.353188
29.400000	97.518608
29.500000	97.518608
29.600000	97.601326
29.700001	97.601326
29.799999	97.601326
29.900000	97.601326
30.000000	97.684036
30.100000	97.766747
30.200001	98.014885
30.299999	98.180313
30.400000	98.180313
30.500000	98.263031
30.600000	98.263031
30.700001	98.263031
30.799999	98.345741
30.900000	98.511169
31.000000	98.511169
31.100000	98.511169
31.200001	98.511169
31.299999	98.511169
31.400000	98.511169
31.500000	98.511169
31.600000	98.511169
31.700001	98.511169
31.799999	98.593880
31.900000	98.593880
32.000000	98.593880
32.099998	98.593880
32.200001	98.593880
32.299999	98.593880
32.400002	98.676590
32.500000	98.676590
32.599998	98.676590
32.700001	98.759308
32.799999	98.759308
32.900002	98.759308
33.000000	98.759308
33.099998	98.759308
33.200001	98.759308
33.299999	98.759308
33.400002	98.759308
33.500000	98.759308
33.599998	98.759308
33.700001	98.842018
33.799999	98.842018
33.900002	98.842018
34.000000	98.842018
34.099998	98.842018
34.200001	98.842018
34.299999	98.842018
34.400002	98.842018
34.500000	98.842018
34.599998	98.842018
34.700001	98.842018
34.799999	98.842018
34.900002	98.842018
35.000000	98.842018
35.099998	98.842018
35.200001	98.842018
35.299999	98.924728
35.400002	98.924728
35.500000	98.924728
35.599998	98.924728
35.700001	98.924728
35.799999	98.924728
35.900002	98.924728
36.000000	98.924728
36.099998	98.924728
36.200001	98.924728
36.299999	98.924728
36.400002	98.924728
36.500000	98.924728
36.599998	98.924728
36.700001	99.007446
36.799999	99.007446
36.900002	99.007446
37.000000	99.007446
37.099998	99.007446
37.200001	99.007446
37.299999	99.007446
37.400002	99.007446
37.500000	99.007446
37.599998	99.090157
37.700001	99.090157
37.799999	99.090157
37.900002	99.090157
38.000000	99.090157
38.099998	99.090157
38.200001	99.090157
38.299999	99.090157
38.400002	99.172867
38.500000	99.172867
38.599998	99.172867
38.700001	99.172867
38.799999	99.172867
38.900002	99.172867
39.000000	99.172867
39.099998	99.172867
39.200001	99.172867
39.299999	99.172867
39.400002	99.172867
39.500000	99.172867
39.599998	99.172867
39.700001	99.172867
39.799999	99.172867
39.900002	99.172867
40.000000	99.172867
40.099998	99.172867
40.200001	99.172867
40.299999	99.172867
40.400002	99.172867
40.500000	99.172867
40.599998	99.172867
40.700001	99.172867
40.799999	99.172867
40.900002	99.172867
41.000000	99.172867
41.099998	99.172867
41.200001	99.172867
41.299999	99.172867
41.400002	99.172867
41.500000	99.172867
41.599998	99.172867
41.700001	99.172867
41.799999	99.172867
41.900002	99.255585
42.000000	99.255585
42.099998	99.255585
42.200001	99.255585
42.299999	99.255585
42.400002	99.255585
42.500000	99.255585
42.599998	99.255585
42.700001	99.255585
42.799999	99.255585
42.900002	99.255585
43.000000	99.255585
43.099998	99.255585
43.200001	99.255585
43.299999	99.255585
43.400002	99.255585
43.500000	99.255585
43.599998	99.255585
43.700001	99.255585
43.799999	99.255585
43.900002	99.255585
44.000000	99.255585
44.099998	99.255585
44.200001	99.255585
44.299999	99.255585
44.400002	99.255585
44.500000	99.255585
44.599998	99.255585
44.700001	99.255585
44.799999	99.255585
44.900002	99.255585
45.000000	99.255585
45.099998	99.255585
45.200001	99.255585
45.299999	99.255585
45.400002	99.255585
45.500000	99.255585
45.599998	99.255585
45.700001	99.255585
45.799999	99.255585
45.900002	99.255585
46.000000	99.255585
46.099998	99.255585
46.200001	99.255585
46.299999	99.338295
46.400002	99.338295
46.500000	99.338295
46.599998	99.338295
46.700001	99.338295
46.799999	99.338295
46.900002	99.338295
47.000000	99.338295
47.099998	99.338295
47.200001	99.338295
47.299999	99.338295
47.400002	99.338295
47.500000	99.338295
47.599998	99.338295
47.700001	99.338295
47.799999	99.338295
47.900002	99.338295
48.000000	99.338295
48.099998	99.338295
48.200001	99.338295
48.299999	99.338295
48.400002	99.338295
48.500000	99.338295
48.599998	99.338295
48.700001	99.338295
48.799999	99.338295
48.900002	99.338295
49.000000	99.338295
49.099998	99.338295
49.200001	99.338295
49.299999	99.338295
49.400002	99.338295
49.500000	99.338295
49.599998	99.338295
49.700001	99.338295
49.799999	99.338295
49.900002	99.338295


==> fig/occlinemod_2dRes/driller_Tekin.txt <==
thresh	accuracy
0.000000	0.000000
5.000000	1.400000
10.000000	17.380000
15.000000	39.870000
20.000000	62.930000
25.000000	80.480000
30.000000	89.620000
35.000000	94.560000
40.000000	95.550000
45.000000	96.210000
50.000000	96.540000


==> fig/occlinemod_2dRes/duck_BB8.txt <==
thresh	accuracy
48.461538	99.814299
48.531469	99.628598
41.398601	99.535747
35.839161	99.071495
29.335664	96.378830
28.076923	96.378830
25.944056	94.336119
20.944056	84.958217
18.531469	76.601671
15.314685	66.109564
13.181818	59.052925
12.062937	54.596100
9.650350	39.090065
6.923077	18.477252
5.839161	11.142061
4.965035	6.592386
3.181818	1.207057
0.069930	0.371402


==> fig/occlinemod_2dRes/duck_DeepIM.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.000000
0.700000	0.000000
0.800000	0.000000
0.900000	0.000000
1.000000	0.349956
1.100000	1.137358
1.200000	2.012249
1.300000	2.887139
1.400000	3.762030
1.500000	5.249344
1.600000	6.736658
1.700000	8.661417
1.800000	10.848644
1.900000	12.685914
2.000000	14.523185
2.100000	16.185476
2.200000	18.722660
2.300000	21.959755
2.400000	24.234470
2.500000	27.034121
2.600000	29.396326
2.700000	31.846020
2.800000	33.508312
2.900000	35.783028
3.000000	37.357830
3.100000	38.670166
3.200000	39.545055
3.300000	41.119862
3.400000	42.344707
3.500000	43.482063
3.600000	44.881889
3.700000	45.669292
3.800000	47.419071
3.900000	48.556431
4.000000	49.256344
4.100000	50.481190
4.200000	51.531059
4.300000	52.843395
4.400000	54.418198
4.500000	55.468067
4.600000	56.692913
4.700000	57.480316
4.800000	58.617672
4.900000	59.842518
5.000000	60.542431
5.100000	61.767281
5.200000	63.167103
5.300000	64.304459
5.400000	65.004372
5.500000	66.141731
5.600000	67.104111
5.700000	67.804024
5.800000	68.766403
5.900000	69.466316
6.000000	70.078743
6.100000	70.428696
6.200000	70.953629
6.300000	71.478561
6.400000	71.916008
6.500000	72.353455
6.600000	72.965881
6.700000	73.140854
6.800000	73.490814
6.900000	73.578300
7.000000	74.190727
7.100000	74.453194
7.200000	74.628174
7.300000	74.890640
7.400000	75.153107
7.500000	75.240593
7.600000	75.678040
7.700000	75.678040
7.800000	75.853020
7.900000	75.940506
8.000000	76.465439
8.100000	76.727905
8.200000	77.077866
8.300000	77.690292
8.400000	77.690292
8.500000	78.040245
8.600000	78.390198
8.700000	78.390198
8.800000	78.477692
8.900000	78.827644
9.000000	78.915138
9.100000	79.265091
9.200000	79.352577
9.300000	79.440071
9.400000	79.877518
9.500000	79.965004
9.600000	80.052490
9.700000	80.227470
9.800000	80.314964
9.900000	80.489937
10.000000	80.839897
10.100000	80.927383
10.200000	81.189850
10.300000	81.189850
10.400000	81.452316
10.500000	81.539810
10.600000	81.627296
10.700000	81.714783
10.800000	81.802277
10.900000	82.152229
11.000000	82.239723
11.100000	82.239723
11.200000	82.414696
11.300000	82.502190
11.400000	82.764656
11.500000	82.939636
11.600000	83.027122
11.700000	83.114609
11.800000	83.202103
11.900000	83.202103
12.000000	83.289589
12.100000	83.377075
12.200000	83.377075
12.300000	83.377075
12.400000	83.727036
12.500000	83.814522
12.600000	83.902016
12.700000	83.989502
12.800000	84.164482
12.900000	84.164482
13.000000	84.251968
13.100000	84.251968
13.200000	84.339455
13.300000	84.339455
13.400000	84.339455
13.500000	84.426949
13.600000	84.426949
13.700000	84.514435
13.800000	84.514435
13.900000	84.601921
14.000000	84.601921
14.100000	84.864395
14.200000	84.864395
14.300000	85.039368
14.400000	85.126862
14.500000	85.301834
14.600000	85.301834
14.700000	85.301834
14.800000	85.301834
14.900000	85.301834
15.000000	85.389328
15.100000	85.389328
15.200000	85.389328
15.300000	85.389328
15.400000	85.389328
15.500000	85.389328
15.600000	85.476814
15.700000	85.564308
15.800000	85.651794
15.900000	85.651794
16.000000	85.651794
16.100000	85.651794
16.200001	85.739281
16.299999	85.739281
16.400000	85.826775
16.500000	85.826775
16.600000	85.914261
16.700001	85.914261
16.799999	85.914261
16.900000	85.914261
17.000000	85.914261
17.100000	86.001747
17.200001	86.001747
17.299999	86.001747
17.400000	86.001747
17.500000	86.176727
17.600000	86.176727
17.700001	86.176727
17.799999	86.176727
17.900000	86.176727
18.000000	86.176727
18.100000	86.176727
18.200001	86.176727
18.299999	86.176727
18.400000	86.176727
18.500000	86.264214
18.600000	86.264214
18.700001	86.264214
18.799999	86.351707
18.900000	86.351707
19.000000	86.351707
19.100000	86.439194
19.200001	86.439194
19.299999	86.439194
19.400000	86.439194
19.500000	86.526688
19.600000	86.526688
19.700001	86.526688
19.799999	86.614174
19.900000	86.701660
20.000000	86.701660
20.100000	86.789154
20.200001	86.789154
20.299999	86.789154
20.400000	86.789154
20.500000	86.964127
20.600000	87.051620
20.700001	87.139107
20.799999	87.139107
20.900000	87.139107
21.000000	87.139107
21.100000	87.139107
21.200001	87.139107
21.299999	87.314087
21.400000	87.314087
21.500000	87.401573
21.600000	87.401573
21.700001	87.489067
21.799999	87.489067
21.900000	87.489067
22.000000	87.489067
22.100000	87.576553
22.200001	87.576553
22.299999	87.576553
22.400000	87.576553
22.500000	87.664040
22.600000	87.751534
22.700001	87.751534
22.799999	87.839020
22.900000	87.926506
23.000000	87.926506
23.100000	87.926506
23.200001	87.926506
23.299999	87.926506
23.400000	87.926506
23.500000	87.926506
23.600000	87.926506
23.700001	88.014000
23.799999	88.014000
23.900000	88.014000
24.000000	88.014000
24.100000	88.014000
24.200001	88.014000
24.299999	88.101486
24.400000	88.188980
24.500000	88.188980
24.600000	88.188980
24.700001	88.276466
24.799999	88.276466
24.900000	88.276466
25.000000	88.276466
25.100000	88.276466
25.200001	88.276466
25.299999	88.276466
25.400000	88.276466
25.500000	88.276466
25.600000	88.276466
25.700001	88.276466
25.799999	88.276466
25.900000	88.276466
26.000000	88.276466
26.100000	88.276466
26.200001	88.276466
26.299999	88.276466
26.400000	88.276466
26.500000	88.276466
26.600000	88.276466
26.700001	88.276466
26.799999	88.276466
26.900000	88.276466
27.000000	88.276466
27.100000	88.276466
27.200001	88.276466
27.299999	88.276466
27.400000	88.276466
27.500000	88.276466
27.600000	88.276466
27.700001	88.276466
27.799999	88.276466
27.900000	88.276466
28.000000	88.276466
28.100000	88.276466
28.200001	88.276466
28.299999	88.276466
28.400000	88.276466
28.500000	88.276466
28.600000	88.276466
28.700001	88.276466
28.799999	88.276466
28.900000	88.276466
29.000000	88.276466
29.100000	88.276466
29.200001	88.276466
29.299999	88.276466
29.400000	88.276466
29.500000	88.363953
29.600000	88.363953
29.700001	88.451447
29.799999	88.538933
29.900000	88.538933
30.000000	88.538933
30.100000	88.538933
30.200001	88.538933
30.299999	88.538933
30.400000	88.538933
30.500000	88.538933
30.600000	88.626419
30.700001	88.626419
30.799999	88.713913
30.900000	88.713913
31.000000	88.713913
31.100000	88.713913
31.200001	88.713913
31.299999	88.713913
31.400000	88.713913
31.500000	88.713913
31.600000	88.713913
31.700001	88.713913
31.799999	88.713913
31.900000	88.713913
32.000000	88.713913
32.099998	88.801399
32.200001	88.888885
32.299999	88.888885
32.400002	88.888885
32.500000	88.888885
32.599998	88.888885
32.700001	88.976379
32.799999	89.063866
32.900002	89.063866
33.000000	89.063866
33.099998	89.063866
33.200001	89.063866
33.299999	89.063866
33.400002	89.151360
33.500000	89.151360
33.599998	89.151360
33.700001	89.151360
33.799999	89.151360
33.900002	89.151360
34.000000	89.238846
34.099998	89.238846
34.200001	89.238846
34.299999	89.238846
34.400002	89.238846
34.500000	89.238846
34.599998	89.238846
34.700001	89.238846
34.799999	89.238846
34.900002	89.238846
35.000000	89.238846
35.099998	89.413826
35.200001	89.413826
35.299999	89.413826
35.400002	89.413826
35.500000	89.413826
35.599998	89.413826
35.700001	89.413826
35.799999	89.413826
35.900002	89.413826
36.000000	89.413826
36.099998	89.413826
36.200001	89.413826
36.299999	89.413826
36.400002	89.501312
36.500000	89.501312
36.599998	89.501312
36.700001	89.501312
36.799999	89.501312
36.900002	89.501312
37.000000	89.501312
37.099998	89.501312
37.200001	89.501312
37.299999	89.501312
37.400002	89.501312
37.500000	89.501312
37.599998	89.501312
37.700001	89.501312
37.799999	89.501312
37.900002	89.501312
38.000000	89.501312
38.099998	89.501312
38.200001	89.501312
38.299999	89.501312
38.400002	89.501312
38.500000	89.501312
38.599998	89.501312
38.700001	89.501312
38.799999	89.501312
38.900002	89.501312
39.000000	89.501312
39.099998	89.501312
39.200001	89.501312
39.299999	89.501312
39.400002	89.501312
39.500000	89.501312
39.599998	89.501312
39.700001	89.501312
39.799999	89.501312
39.900002	89.501312
40.000000	89.501312
40.099998	89.501312
40.200001	89.501312
40.299999	89.501312
40.400002	89.501312
40.500000	89.501312
40.599998	89.501312
40.700001	89.501312
40.799999	89.501312
40.900002	89.501312
41.000000	89.501312
41.099998	89.501312
41.200001	89.501312
41.299999	89.501312
41.400002	89.501312
41.500000	89.501312
41.599998	89.501312
41.700001	89.501312
41.799999	89.501312
41.900002	89.501312
42.000000	89.501312
42.099998	89.501312
42.200001	89.501312
42.299999	89.501312
42.400002	89.501312
42.500000	89.501312
42.599998	89.501312
42.700001	89.501312
42.799999	89.501312
42.900002	89.501312
43.000000	89.501312
43.099998	89.501312
43.200001	89.501312
43.299999	89.501312
43.400002	89.501312
43.500000	89.501312
43.599998	89.501312
43.700001	89.501312
43.799999	89.501312
43.900002	89.501312
44.000000	89.501312
44.099998	89.501312
44.200001	89.501312
44.299999	89.501312
44.400002	89.501312
44.500000	89.501312
44.599998	89.501312
44.700001	89.501312
44.799999	89.501312
44.900002	89.501312
45.000000	89.501312
45.099998	89.501312
45.200001	89.501312
45.299999	89.501312
45.400002	89.501312
45.500000	89.501312
45.599998	89.501312
45.700001	89.501312
45.799999	89.501312
45.900002	89.501312
46.000000	89.501312
46.099998	89.501312
46.200001	89.501312
46.299999	89.501312
46.400002	89.501312
46.500000	89.501312
46.599998	89.501312
46.700001	89.501312
46.799999	89.501312
46.900002	89.501312
47.000000	89.501312
47.099998	89.501312
47.200001	89.501312
47.299999	89.501312
47.400002	89.501312
47.500000	89.501312
47.599998	89.501312
47.700001	89.501312
47.799999	89.501312
47.900002	89.501312
48.000000	89.501312
48.099998	89.501312
48.200001	89.501312
48.299999	89.501312
48.400002	89.501312
48.500000	89.501312
48.599998	89.501312
48.700001	89.501312
48.799999	89.501312
48.900002	89.501312
49.000000	89.501312
49.099998	89.501312
49.200001	89.501312
49.299999	89.501312
49.400002	89.501312
49.500000	89.501312
49.599998	89.501312
49.700001	89.501312
49.799999	89.501312
49.900002	89.501312


==> fig/occlinemod_2dRes/duck_PoseCNN+ICP.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.000000
0.700000	0.174978
0.800000	0.262467
0.900000	0.787402
1.000000	1.662292
1.100000	2.099738
1.200000	2.799650
1.300000	3.849519
1.400000	5.249344
1.500000	6.124235
1.600000	6.911636
1.700000	7.874016
1.800000	9.361330
1.900000	11.811024
2.000000	12.948381
2.100000	15.223097
2.200000	16.797901
2.300000	18.985126
2.400000	21.347332
2.500000	23.884514
2.600000	26.421698
2.700000	27.996500
2.800000	29.746283
2.900000	31.233595
3.000000	32.720909
3.100000	34.820648
3.200000	36.132984
3.300000	37.707787
3.400000	38.670166
3.500000	40.069992
3.600000	41.994751
3.700000	44.007000
3.800000	45.406826
3.900000	46.981628
4.000000	48.993877
4.100000	50.831146
4.200000	52.055992
4.300000	53.193352
4.400000	54.768154
4.500000	55.905510
4.600000	57.042870
4.700000	58.355206
4.800000	58.967628
4.900000	60.804901
5.000000	61.504810
5.100000	62.817146
5.200000	63.779526
5.300000	65.441818
5.400000	66.141731
5.500000	66.579178
5.600000	67.541557
5.700000	68.766403
5.800000	69.378830
5.900000	69.641296
6.000000	70.341209
6.100000	70.953629
6.200000	71.303589
6.300000	72.178474
6.400000	72.965881
6.500000	73.490814
6.600000	73.665794
6.700000	74.103233
6.800000	74.540680
6.900000	74.540680
7.000000	74.890640
7.100000	75.328087
7.200000	75.678040
7.300000	76.115486
7.400000	76.290466
7.500000	76.465439
7.600000	76.727905
7.700000	76.727905
7.800000	76.815399
7.900000	76.990379
8.000000	77.252846
8.100000	77.515312
8.200000	77.690292
8.300000	77.952759
8.400000	78.040245
8.500000	78.040245
8.600000	78.040245
8.700000	78.040245
8.800000	78.127731
8.900000	78.477692
9.000000	78.652672
9.100000	78.652672
9.200000	78.652672
9.300000	78.827644
9.400000	78.915138
9.500000	79.002625
9.600000	79.177605
9.700000	79.440071
9.800000	79.877518
9.900000	79.877518
10.000000	80.052490
10.100000	80.052490
10.200000	80.314964
10.300000	80.577431
10.400000	80.577431
10.500000	80.752403
10.600000	80.752403
10.700000	80.927383
10.800000	81.189850
10.900000	81.539810
11.000000	81.627296
11.100000	82.152229
11.200000	82.327209
11.300000	82.414696
11.400000	82.764656
11.500000	82.764656
11.600000	82.939636
11.700000	83.202103
11.800000	83.289589
11.900000	83.377075
12.000000	83.464569
12.100000	83.464569
12.200000	83.464569
12.300000	83.727036
12.400000	83.814522
12.500000	83.902016
12.600000	83.989502
12.700000	84.164482
12.800000	84.164482
12.900000	84.251968
13.000000	84.339455
13.100000	84.339455
13.200000	84.339455
13.300000	84.514435
13.400000	84.514435
13.500000	84.514435
13.600000	84.601921
13.700000	84.601921
13.800000	84.601921
13.900000	84.776901
14.000000	84.951881
14.100000	84.951881
14.200000	84.951881
14.300000	85.039368
14.400000	85.126862
14.500000	85.126862
14.600000	85.126862
14.700000	85.301834
14.800000	85.301834
14.900000	85.301834
15.000000	85.476814
15.100000	85.476814
15.200000	85.476814
15.300000	85.476814
15.400000	85.651794
15.500000	85.651794
15.600000	85.651794
15.700000	85.739281
15.800000	85.739281
15.900000	85.739281
16.000000	85.826775
16.100000	85.826775
16.200001	85.826775
16.299999	85.826775
16.400000	85.826775
16.500000	85.826775
16.600000	85.826775
16.700001	85.914261
16.799999	85.914261
16.900000	85.914261
17.000000	85.914261
17.100000	85.914261
17.200001	85.914261
17.299999	85.914261
17.400000	85.914261
17.500000	86.001747
17.600000	86.089241
17.700001	86.089241
17.799999	86.089241
17.900000	86.089241
18.000000	86.089241
18.100000	86.089241
18.200001	86.089241
18.299999	86.089241
18.400000	86.089241
18.500000	86.089241
18.600000	86.089241
18.700001	86.176727
18.799999	86.176727
18.900000	86.176727
19.000000	86.176727
19.100000	86.176727
19.200001	86.176727
19.299999	86.176727
19.400000	86.176727
19.500000	86.176727
19.600000	86.176727
19.700001	86.176727
19.799999	86.176727
19.900000	86.176727
20.000000	86.176727
20.100000	86.176727
20.200001	86.176727
20.299999	86.264214
20.400000	86.264214
20.500000	86.264214
20.600000	86.264214
20.700001	86.351707
20.799999	86.351707
20.900000	86.351707
21.000000	86.351707
21.100000	86.439194
21.200001	86.439194
21.299999	86.526688
21.400000	86.526688
21.500000	86.526688
21.600000	86.526688
21.700001	86.526688
21.799999	86.614174
21.900000	86.614174
22.000000	86.614174
22.100000	86.614174
22.200001	86.614174
22.299999	86.614174
22.400000	86.701660
22.500000	86.789154
22.600000	86.876640
22.700001	86.876640
22.799999	86.964127
22.900000	86.964127
23.000000	86.964127
23.100000	87.051620
23.200001	87.139107
23.299999	87.139107
23.400000	87.139107
23.500000	87.226593
23.600000	87.226593
23.700001	87.314087
23.799999	87.314087
23.900000	87.401573
24.000000	87.401573
24.100000	87.489067
24.200001	87.489067
24.299999	87.489067
24.400000	87.489067
24.500000	87.489067
24.600000	87.489067
24.700001	87.576553
24.799999	87.576553
24.900000	87.576553
25.000000	87.576553
25.100000	87.576553
25.200001	87.576553
25.299999	87.576553
25.400000	87.576553
25.500000	87.576553
25.600000	87.664040
25.700001	87.664040
25.799999	87.664040
25.900000	87.751534
26.000000	87.839020
26.100000	87.926506
26.200001	87.926506
26.299999	87.926506
26.400000	87.926506
26.500000	87.926506
26.600000	87.926506
26.700001	87.926506
26.799999	88.014000
26.900000	88.014000
27.000000	88.014000
27.100000	88.014000
27.200001	88.101486
27.299999	88.101486
27.400000	88.101486
27.500000	88.101486
27.600000	88.188980
27.700001	88.188980
27.799999	88.188980
27.900000	88.188980
28.000000	88.188980
28.100000	88.188980
28.200001	88.188980
28.299999	88.188980
28.400000	88.188980
28.500000	88.188980
28.600000	88.188980
28.700001	88.188980
28.799999	88.188980
28.900000	88.188980
29.000000	88.188980
29.100000	88.188980
29.200001	88.188980
29.299999	88.188980
29.400000	88.188980
29.500000	88.188980
29.600000	88.188980
29.700001	88.188980
29.799999	88.276466
29.900000	88.363953
30.000000	88.363953
30.100000	88.363953
30.200001	88.363953
30.299999	88.363953
30.400000	88.363953
30.500000	88.363953
30.600000	88.363953
30.700001	88.363953
30.799999	88.363953
30.900000	88.451447
31.000000	88.451447
31.100000	88.538933
31.200001	88.538933
31.299999	88.538933
31.400000	88.538933
31.500000	88.626419
31.600000	88.713913
31.700001	88.713913
31.799999	88.713913
31.900000	88.713913
32.000000	88.713913
32.099998	88.801399
32.200001	88.801399
32.299999	88.801399
32.400002	88.801399
32.500000	88.801399
32.599998	88.888885
32.700001	88.888885
32.799999	88.888885
32.900002	88.888885
33.000000	88.888885
33.099998	88.888885
33.200001	88.976379
33.299999	88.976379
33.400002	88.976379
33.500000	88.976379
33.599998	88.976379
33.700001	88.976379
33.799999	88.976379
33.900002	88.976379
34.000000	88.976379
34.099998	88.976379
34.200001	88.976379
34.299999	88.976379
34.400002	88.976379
34.500000	88.976379
34.599998	89.063866
34.700001	89.063866
34.799999	89.151360
34.900002	89.326332
35.000000	89.326332
35.099998	89.326332
35.200001	89.326332
35.299999	89.326332
35.400002	89.326332
35.500000	89.326332
35.599998	89.326332
35.700001	89.326332
35.799999	89.326332
35.900002	89.326332
36.000000	89.326332
36.099998	89.326332
36.200001	89.326332
36.299999	89.326332
36.400002	89.326332
36.500000	89.326332
36.599998	89.326332
36.700001	89.326332
36.799999	89.326332
36.900002	89.326332
37.000000	89.413826
37.099998	89.413826
37.200001	89.501312
37.299999	89.501312
37.400002	89.501312
37.500000	89.501312
37.599998	89.501312
37.700001	89.501312
37.799999	89.501312
37.900002	89.501312
38.000000	89.501312
38.099998	89.501312
38.200001	89.501312
38.299999	89.501312
38.400002	89.501312
38.500000	89.501312
38.599998	89.501312
38.700001	89.501312
38.799999	89.501312
38.900002	89.501312
39.000000	89.501312
39.099998	89.501312
39.200001	89.501312
39.299999	89.501312
39.400002	89.501312
39.500000	89.501312
39.599998	89.501312
39.700001	89.501312
39.799999	89.501312
39.900002	89.501312
40.000000	89.501312
40.099998	89.501312
40.200001	89.501312
40.299999	89.501312
40.400002	89.501312
40.500000	89.501312
40.599998	89.501312
40.700001	89.501312
40.799999	89.501312
40.900002	89.501312
41.000000	89.501312
41.099998	89.501312
41.200001	89.501312
41.299999	89.501312
41.400002	89.501312
41.500000	89.501312
41.599998	89.501312
41.700001	89.501312
41.799999	89.501312
41.900002	89.501312
42.000000	89.501312
42.099998	89.501312
42.200001	89.501312
42.299999	89.501312
42.400002	89.501312
42.500000	89.501312
42.599998	89.501312
42.700001	89.501312
42.799999	89.501312
42.900002	89.501312
43.000000	89.501312
43.099998	89.501312
43.200001	89.501312
43.299999	89.501312
43.400002	89.501312
43.500000	89.501312
43.599998	89.501312
43.700001	89.501312
43.799999	89.501312
43.900002	89.501312
44.000000	89.501312
44.099998	89.501312
44.200001	89.501312
44.299999	89.501312
44.400002	89.501312
44.500000	89.501312
44.599998	89.501312
44.700001	89.501312
44.799999	89.501312
44.900002	89.501312
45.000000	89.501312
45.099998	89.501312
45.200001	89.501312
45.299999	89.501312
45.400002	89.501312
45.500000	89.501312
45.599998	89.501312
45.700001	89.501312
45.799999	89.501312
45.900002	89.501312
46.000000	89.501312
46.099998	89.501312
46.200001	89.501312
46.299999	89.501312
46.400002	89.501312
46.500000	89.501312
46.599998	89.501312
46.700001	89.501312
46.799999	89.501312
46.900002	89.501312
47.000000	89.501312
47.099998	89.501312
47.200001	89.501312
47.299999	89.501312
47.400002	89.501312
47.500000	89.501312
47.599998	89.501312
47.700001	89.501312
47.799999	89.501312
47.900002	89.501312
48.000000	89.501312
48.099998	89.501312
48.200001	89.501312
48.299999	89.501312
48.400002	89.501312
48.500000	89.501312
48.599998	89.501312
48.700001	89.501312
48.799999	89.501312
48.900002	89.501312
49.000000	89.501312
49.099998	89.501312
49.200001	89.501312
49.299999	89.501312
49.400002	89.501312
49.500000	89.501312
49.599998	89.501312
49.700001	89.501312
49.799999	89.501312
49.900002	89.501312


==> fig/occlinemod_2dRes/duck_PoseCNN.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.000000
0.700000	0.000000
0.800000	0.000000
0.900000	0.000000
1.000000	0.000000
1.100000	0.087489
1.200000	0.087489
1.300000	0.087489
1.400000	0.087489
1.500000	0.087489
1.600000	0.174978
1.700000	0.437445
1.800000	0.524934
1.900000	0.787402
2.000000	1.049869
2.100000	1.312336
2.200000	1.487314
2.300000	1.837270
2.400000	2.274716
2.500000	2.799650
2.600000	3.587052
2.700000	4.286964
2.800000	5.161855
2.900000	6.299212
3.000000	6.999125
3.100000	7.699038
3.200000	8.573928
3.300000	9.973753
3.400000	11.286089
3.500000	12.423447
3.600000	13.473316
3.700000	14.435696
3.800000	15.310586
3.900000	16.885389
4.000000	18.285213
4.100000	19.072617
4.200000	20.034996
4.300000	21.697289
4.400000	23.184603
4.500000	24.146982
4.600000	25.546806
4.700000	27.296587
4.800000	28.871391
4.900000	30.533684
5.000000	31.758530
5.100000	32.895889
5.200000	34.208225
5.300000	35.345581
5.400000	36.307961
5.500000	37.445320
5.600000	38.582676
5.700000	39.370079
5.800000	40.594925
5.900000	41.557304
6.000000	42.957130
6.100000	44.007000
6.200000	46.281715
6.300000	47.506561
6.400000	48.731407
6.500000	50.481190
6.600000	51.531059
6.700000	52.055992
6.800000	53.018372
6.900000	53.193352
7.000000	54.068241
7.100000	55.030621
7.200000	56.255466
7.300000	57.392826
7.400000	58.355206
7.500000	59.317585
7.600000	60.279964
7.700000	61.067368
7.800000	61.767281
7.900000	62.642170
8.000000	63.079617
8.100000	63.867016
8.200000	64.654419
8.300000	65.004372
8.400000	65.616798
8.500000	66.491692
8.600000	67.191605
8.700000	67.716537
8.800000	68.853889
8.900000	69.028870
9.000000	69.553802
9.100000	70.166229
9.200000	70.516182
9.300000	70.778656
9.400000	71.128609
9.500000	71.391075
9.600000	71.828522
9.700000	72.265968
9.800000	72.965881
9.900000	73.228348
10.000000	73.928261
10.100000	74.278214
10.200000	74.803146
10.300000	75.153107
10.400000	75.240593
10.500000	75.415573
10.600000	75.678040
10.700000	75.765526
10.800000	76.202972
10.900000	76.377953
11.000000	76.552933
11.100000	76.727905
11.200000	76.815399
11.300000	76.902885
11.400000	77.165352
11.500000	77.602798
11.600000	77.602798
11.700000	77.952759
11.800000	78.390198
11.900000	78.565178
12.000000	78.740158
12.100000	78.915138
12.200000	79.265091
12.300000	79.352577
12.400000	79.527557
12.500000	79.615051
12.600000	79.965004
12.700000	80.227470
12.800000	80.227470
12.900000	80.314964
13.000000	80.489937
13.100000	80.752403
13.200000	80.927383
13.300000	81.189850
13.400000	81.364830
13.500000	81.452316
13.600000	81.539810
13.700000	81.802277
13.800000	81.889763
13.900000	81.977249
14.000000	82.239723
14.100000	82.502190
14.200000	82.502190
14.300000	82.589676
14.400000	82.852142
14.500000	82.852142
14.600000	82.852142
14.700000	83.114609
14.800000	83.289589
14.900000	83.552055
15.000000	83.639542
15.100000	83.727036
15.200000	83.727036
15.300000	83.989502
15.400000	84.076988
15.500000	84.164482
15.600000	84.251968
15.700000	84.251968
15.800000	84.251968
15.900000	84.426949
16.000000	84.426949
16.100000	84.601921
16.200001	84.601921
16.299999	84.776901
16.400000	84.776901
16.500000	84.776901
16.600000	84.776901
16.700001	84.864395
16.799999	85.039368
16.900000	85.126862
17.000000	85.214348
17.100000	85.301834
17.200001	85.476814
17.299999	85.564308
17.400000	85.651794
17.500000	85.826775
17.600000	85.826775
17.700001	85.826775
17.799999	86.001747
17.900000	86.089241
18.000000	86.089241
18.100000	86.264214
18.200001	86.264214
18.299999	86.264214
18.400000	86.264214
18.500000	86.264214
18.600000	86.351707
18.700001	86.351707
18.799999	86.526688
18.900000	86.526688
19.000000	86.526688
19.100000	86.526688
19.200001	86.526688
19.299999	86.526688
19.400000	86.614174
19.500000	86.614174
19.600000	86.614174
19.700001	86.614174
19.799999	86.614174
19.900000	86.614174
20.000000	86.789154
20.100000	86.789154
20.200001	86.876640
20.299999	86.876640
20.400000	87.051620
20.500000	87.051620
20.600000	87.139107
20.700001	87.139107
20.799999	87.226593
20.900000	87.226593
21.000000	87.314087
21.100000	87.314087
21.200001	87.314087
21.299999	87.314087
21.400000	87.314087
21.500000	87.314087
21.600000	87.401573
21.700001	87.401573
21.799999	87.489067
21.900000	87.489067
22.000000	87.576553
22.100000	87.576553
22.200001	87.576553
22.299999	87.576553
22.400000	87.576553
22.500000	87.576553
22.600000	87.664040
22.700001	87.664040
22.799999	87.751534
22.900000	87.839020
23.000000	87.839020
23.100000	87.839020
23.200001	87.839020
23.299999	87.839020
23.400000	87.839020
23.500000	87.839020
23.600000	87.839020
23.700001	87.839020
23.799999	87.926506
23.900000	87.926506
24.000000	87.926506
24.100000	87.926506
24.200001	87.926506
24.299999	87.926506
24.400000	88.014000
24.500000	88.014000
24.600000	88.014000
24.700001	88.014000
24.799999	88.014000
24.900000	88.014000
25.000000	88.014000
25.100000	88.014000
25.200001	88.014000
25.299999	88.014000
25.400000	88.014000
25.500000	88.101486
25.600000	88.101486
25.700001	88.101486
25.799999	88.188980
25.900000	88.188980
26.000000	88.188980
26.100000	88.276466
26.200001	88.276466
26.299999	88.276466
26.400000	88.276466
26.500000	88.451447
26.600000	88.451447
26.700001	88.451447
26.799999	88.538933
26.900000	88.626419
27.000000	88.626419
27.100000	88.626419
27.200001	88.713913
27.299999	88.713913
27.400000	88.801399
27.500000	88.801399
27.600000	88.801399
27.700001	88.801399
27.799999	88.801399
27.900000	88.801399
28.000000	88.801399
28.100000	88.801399
28.200001	88.801399
28.299999	88.801399
28.400000	88.801399
28.500000	88.888885
28.600000	88.888885
28.700001	88.888885
28.799999	88.976379
28.900000	88.976379
29.000000	88.976379
29.100000	88.976379
29.200001	88.976379
29.299999	88.976379
29.400000	89.151360
29.500000	89.151360
29.600000	89.151360
29.700001	89.151360
29.799999	89.151360
29.900000	89.151360
30.000000	89.151360
30.100000	89.151360
30.200001	89.151360
30.299999	89.151360
30.400000	89.151360
30.500000	89.151360
30.600000	89.151360
30.700001	89.151360
30.799999	89.151360
30.900000	89.151360
31.000000	89.151360
31.100000	89.238846
31.200001	89.238846
31.299999	89.238846
31.400000	89.238846
31.500000	89.238846
31.600000	89.238846
31.700001	89.238846
31.799999	89.326332
31.900000	89.326332
32.000000	89.326332
32.099998	89.326332
32.200001	89.326332
32.299999	89.413826
32.400002	89.413826
32.500000	89.413826
32.599998	89.413826
32.700001	89.413826
32.799999	89.413826
32.900002	89.413826
33.000000	89.413826
33.099998	89.413826
33.200001	89.413826
33.299999	89.413826
33.400002	89.413826
33.500000	89.413826
33.599998	89.501312
33.700001	89.501312
33.799999	89.501312
33.900002	89.501312
34.000000	89.501312
34.099998	89.501312
34.200001	89.501312
34.299999	89.501312
34.400002	89.501312
34.500000	89.501312
34.599998	89.501312
34.700001	89.501312
34.799999	89.501312
34.900002	89.501312
35.000000	89.501312
35.099998	89.501312
35.200001	89.501312
35.299999	89.501312
35.400002	89.501312
35.500000	89.501312
35.599998	89.501312
35.700001	89.501312
35.799999	89.501312
35.900002	89.501312
36.000000	89.501312
36.099998	89.501312
36.200001	89.501312
36.299999	89.501312
36.400002	89.501312
36.500000	89.501312
36.599998	89.501312
36.700001	89.501312
36.799999	89.501312
36.900002	89.501312
37.000000	89.501312
37.099998	89.501312
37.200001	89.501312
37.299999	89.501312
37.400002	89.501312
37.500000	89.501312
37.599998	89.501312
37.700001	89.501312
37.799999	89.501312
37.900002	89.501312
38.000000	89.501312
38.099998	89.501312
38.200001	89.501312
38.299999	89.501312
38.400002	89.501312
38.500000	89.501312
38.599998	89.501312
38.700001	89.501312
38.799999	89.501312
38.900002	89.501312
39.000000	89.501312
39.099998	89.501312
39.200001	89.501312
39.299999	89.501312
39.400002	89.501312
39.500000	89.501312
39.599998	89.501312
39.700001	89.501312
39.799999	89.501312
39.900002	89.501312
40.000000	89.501312
40.099998	89.501312
40.200001	89.501312
40.299999	89.501312
40.400002	89.501312
40.500000	89.501312
40.599998	89.501312
40.700001	89.501312
40.799999	89.501312
40.900002	89.501312
41.000000	89.501312
41.099998	89.501312
41.200001	89.501312
41.299999	89.501312
41.400002	89.501312
41.500000	89.501312
41.599998	89.501312
41.700001	89.501312
41.799999	89.501312
41.900002	89.501312
42.000000	89.501312
42.099998	89.501312
42.200001	89.501312
42.299999	89.501312
42.400002	89.501312
42.500000	89.501312
42.599998	89.501312
42.700001	89.501312
42.799999	89.501312
42.900002	89.501312
43.000000	89.501312
43.099998	89.501312
43.200001	89.501312
43.299999	89.501312
43.400002	89.501312
43.500000	89.501312
43.599998	89.501312
43.700001	89.501312
43.799999	89.501312
43.900002	89.501312
44.000000	89.501312
44.099998	89.501312
44.200001	89.501312
44.299999	89.501312
44.400002	89.501312
44.500000	89.501312
44.599998	89.501312
44.700001	89.501312
44.799999	89.501312
44.900002	89.501312
45.000000	89.501312
45.099998	89.501312
45.200001	89.501312
45.299999	89.501312
45.400002	89.501312
45.500000	89.501312
45.599998	89.501312
45.700001	89.501312
45.799999	89.501312
45.900002	89.501312
46.000000	89.501312
46.099998	89.501312
46.200001	89.501312
46.299999	89.501312
46.400002	89.501312
46.500000	89.501312
46.599998	89.501312
46.700001	89.501312
46.799999	89.501312
46.900002	89.501312
47.000000	89.501312
47.099998	89.501312
47.200001	89.501312
47.299999	89.501312
47.400002	89.501312
47.500000	89.501312
47.599998	89.501312
47.700001	89.501312
47.799999	89.501312
47.900002	89.501312
48.000000	89.501312
48.099998	89.501312
48.200001	89.501312
48.299999	89.501312
48.400002	89.501312
48.500000	89.501312
48.599998	89.501312
48.700001	89.501312
48.799999	89.501312
48.900002	89.501312
49.000000	89.501312
49.099998	89.501312
49.200001	89.501312
49.299999	89.501312
49.400002	89.501312
49.500000	89.501312
49.599998	89.501312
49.700001	89.501312
49.799999	89.501312
49.900002	89.501312


==> fig/occlinemod_2dRes/duck_Tekin.txt <==
thresh	accuracy
0.000000	0.000000
5.000000	5.070000
10.000000	18.200000
15.000000	30.880000
20.000000	55.030000
25.000000	75.150000
30.000000	81.360000
35.000000	83.200000
40.000000	83.730000
45.000000	83.990000
50.000000	84.250000


==> fig/occlinemod_2dRes/eggbox_DeepIM.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.218579
0.700000	0.218579
0.800000	0.218579
0.900000	0.327869
1.000000	0.765027
1.100000	0.765027
1.200000	0.983607
1.300000	1.311475
1.400000	1.530055
1.500000	2.076503
1.600000	2.622951
1.700000	3.278688
1.800000	4.590164
1.900000	5.245902
2.000000	6.010929
2.100000	6.885246
2.200000	7.759563
2.300000	9.398907
2.400000	10.819673
2.500000	12.349727
2.600000	14.316940
2.700000	16.065575
2.800000	17.158470
2.900000	18.907104
3.000000	20.000000
3.100000	21.420765
3.200000	23.060110
3.300000	25.027323
3.400000	26.229507
3.500000	27.868853
3.600000	28.633881
3.700000	30.491804
3.800000	32.240437
3.900000	33.989071
4.000000	35.737705
4.100000	37.923496
4.200000	38.688526
4.300000	40.327869
4.400000	42.732239
4.500000	43.715847
4.600000	44.699455
4.700000	45.792351
4.800000	46.994537
4.900000	48.196720
5.000000	49.180328
5.100000	49.836067
5.200000	50.382515
5.300000	51.147541
5.400000	52.349728
5.500000	53.224045
5.600000	53.661201
5.700000	54.644810
5.800000	54.863388
5.900000	55.628414
6.000000	55.956284
6.100000	56.393444
6.200000	57.049179
6.300000	57.049179
6.400000	57.267761
6.500000	57.486340
6.600000	58.142078
6.700000	58.251366
6.800000	58.797813
6.900000	59.016392
7.000000	59.125683
7.100000	59.890709
7.200000	60.218578
7.300000	60.327869
7.400000	60.983608
7.500000	61.202187
7.600000	61.311474
7.700000	61.639343
7.800000	62.185791
7.900000	62.513660
8.000000	62.732239
8.100000	62.841530
8.200000	63.060108
8.300000	63.169399
8.400000	63.387978
8.500000	63.825138
8.600000	63.934425
8.700000	64.153008
8.800000	64.480873
8.900000	64.590164
9.000000	64.918030
9.100000	65.136612
9.200000	65.136612
9.300000	65.464478
9.400000	65.683060
9.500000	66.448090
9.600000	66.775955
9.700000	66.775955
9.800000	66.994537
9.900000	67.322403
10.000000	67.540985
10.100000	67.540985
10.200000	67.759560
10.300000	68.087433
10.400000	68.196724
10.500000	68.306007
10.600000	68.306007
10.700000	68.415298
10.800000	68.633881
10.900000	68.852463
11.000000	69.071037
11.100000	69.180328
11.200000	69.180328
11.300000	69.398911
11.400000	69.398911
11.500000	69.398911
11.600000	69.508194
11.700000	69.726776
11.800000	69.726776
11.900000	69.836067
12.000000	70.054642
12.100000	70.491806
12.200000	70.601089
12.300000	71.147537
12.400000	71.475410
12.500000	71.584702
12.600000	71.584702
12.700000	71.693993
12.800000	72.021858
12.900000	72.240440
13.000000	72.349724
13.100000	72.349724
13.200000	72.568306
13.300000	72.677597
13.400000	72.677597
13.500000	72.677597
13.600000	72.677597
13.700000	72.896172
13.800000	73.114754
13.900000	73.114754
14.000000	73.333336
14.100000	73.442619
14.200000	73.442619
14.300000	73.661201
14.400000	73.661201
14.500000	73.661201
14.600000	73.661201
14.700000	73.770493
14.800000	73.879784
14.900000	74.098358
15.000000	74.316940
15.100000	74.426231
15.200000	74.644806
15.300000	74.754097
15.400000	74.863388
15.500000	74.863388
15.600000	75.191254
15.700000	75.300545
15.800000	75.300545
15.900000	75.300545
16.000000	75.300545
16.100000	75.300545
16.200001	75.300545
16.299999	75.300545
16.400000	75.409836
16.500000	75.519127
16.600000	75.519127
16.700001	75.737701
16.799999	75.737701
16.900000	76.174866
17.000000	76.174866
17.100000	76.284157
17.200001	76.284157
17.299999	76.393440
17.400000	76.393440
17.500000	76.502731
17.600000	76.502731
17.700001	76.502731
17.799999	76.612022
17.900000	76.612022
18.000000	76.830605
18.100000	77.049179
18.200001	77.158470
18.299999	77.158470
18.400000	77.267761
18.500000	77.267761
18.600000	77.377052
18.700001	77.595627
18.799999	77.814209
18.900000	77.814209
19.000000	78.032784
19.100000	78.032784
19.200001	78.251366
19.299999	78.360657
19.400000	78.469948
19.500000	78.469948
19.600000	78.579231
19.700001	78.688522
19.799999	78.688522
19.900000	78.797813
20.000000	79.125687
20.100000	79.344261
20.200001	79.344261
20.299999	79.344261
20.400000	79.453552
20.500000	79.453552
20.600000	79.562843
20.700001	79.781418
20.799999	79.781418
20.900000	79.781418
21.000000	79.890709
21.100000	79.890709
21.200001	80.218582
21.299999	80.218582
21.400000	80.218582
21.500000	80.327866
21.600000	80.327866
21.700001	80.327866
21.799999	80.327866
21.900000	80.327866
22.000000	80.327866
22.100000	80.327866
22.200001	80.327866
22.299999	80.327866
22.400000	80.437157
22.500000	80.546448
22.600000	80.765030
22.700001	80.765030
22.799999	80.765030
22.900000	80.765030
23.000000	80.765030
23.100000	80.765030
23.200001	80.765030
23.299999	80.765030
23.400000	80.765030
23.500000	80.874313
23.600000	80.874313
23.700001	80.874313
23.799999	80.874313
23.900000	80.874313
24.000000	80.983604
24.100000	80.983604
24.200001	81.092896
24.299999	81.202187
24.400000	81.420769
24.500000	81.420769
24.600000	81.530052
24.700001	81.530052
24.799999	81.530052
24.900000	81.748634
25.000000	81.857925
25.100000	81.857925
25.200001	81.967216
25.299999	81.967216
25.400000	81.967216
25.500000	82.185791
25.600000	82.185791
25.700001	82.404373
25.799999	82.622948
25.900000	82.732239
26.000000	82.732239
26.100000	82.841530
26.200001	83.060112
26.299999	83.060112
26.400000	83.169395
26.500000	83.278687
26.600000	83.278687
26.700001	83.387978
26.799999	83.387978
26.900000	83.497269
27.000000	83.715843
27.100000	83.715843
27.200001	83.715843
27.299999	83.825134
27.400000	83.825134
27.500000	83.934425
27.600000	84.043716
27.700001	84.153008
27.799999	84.153008
27.900000	84.262299
28.000000	84.371582
28.100000	84.371582
28.200001	84.371582
28.299999	84.371582
28.400000	84.371582
28.500000	84.480873
28.600000	84.480873
28.700001	84.480873
28.799999	84.480873
28.900000	84.480873
29.000000	84.480873
29.100000	84.480873
29.200001	84.480873
29.299999	84.590164
29.400000	84.699455
29.500000	84.699455
29.600000	84.699455
29.700001	84.699455
29.799999	84.699455
29.900000	84.699455
30.000000	84.699455
30.100000	84.808746
30.200001	84.808746
30.299999	84.808746
30.400000	84.808746
30.500000	84.918030
30.600000	84.918030
30.700001	84.918030
30.799999	84.918030
30.900000	84.918030
31.000000	84.918030
31.100000	84.918030
31.200001	84.918030
31.299999	85.027321
31.400000	85.136612
31.500000	85.245903
31.600000	85.573769
31.700001	85.573769
31.799999	85.573769
31.900000	85.573769
32.000000	85.573769
32.099998	85.573769
32.200001	85.573769
32.299999	85.573769
32.400002	85.573769
32.500000	85.573769
32.599998	85.573769
32.700001	85.683060
32.799999	85.683060
32.900002	85.683060
33.000000	85.683060
33.099998	85.683060
33.200001	85.683060
33.299999	85.683060
33.400002	85.683060
33.500000	85.683060
33.599998	85.683060
33.700001	85.683060
33.799999	85.683060
33.900002	85.683060
34.000000	85.683060
34.099998	85.683060
34.200001	85.683060
34.299999	85.683060
34.400002	85.683060
34.500000	85.683060
34.599998	85.683060
34.700001	85.683060
34.799999	85.683060
34.900002	85.683060
35.000000	85.683060
35.099998	85.683060
35.200001	85.683060
35.299999	85.683060
35.400002	85.683060
35.500000	85.683060
35.599998	85.683060
35.700001	85.683060
35.799999	85.683060
35.900002	85.683060
36.000000	85.683060
36.099998	85.683060
36.200001	85.683060
36.299999	85.683060
36.400002	85.683060
36.500000	85.683060
36.599998	85.683060
36.700001	85.683060
36.799999	85.683060
36.900002	85.683060
37.000000	85.683060
37.099998	85.683060
37.200001	85.683060
37.299999	85.683060
37.400002	85.683060
37.500000	85.683060
37.599998	85.683060
37.700001	85.683060
37.799999	85.683060
37.900002	85.683060
38.000000	85.792351
38.099998	85.792351
38.200001	85.792351
38.299999	85.792351
38.400002	85.792351
38.500000	85.792351
38.599998	85.792351
38.700001	85.792351
38.799999	85.792351
38.900002	85.792351
39.000000	85.792351
39.099998	85.792351
39.200001	85.792351
39.299999	85.792351
39.400002	85.792351
39.500000	85.792351
39.599998	85.792351
39.700001	85.792351
39.799999	85.792351
39.900002	85.792351
40.000000	85.792351
40.099998	85.792351
40.200001	85.792351
40.299999	85.792351
40.400002	85.792351
40.500000	85.792351
40.599998	85.792351
40.700001	85.901642
40.799999	85.901642
40.900002	85.901642
41.000000	85.901642
41.099998	85.901642
41.200001	85.901642
41.299999	85.901642
41.400002	85.901642
41.500000	85.901642
41.599998	85.901642
41.700001	85.901642
41.799999	85.901642
41.900002	85.901642
42.000000	85.901642
42.099998	85.901642
42.200001	85.901642
42.299999	85.901642
42.400002	85.901642
42.500000	85.901642
42.599998	85.901642
42.700001	85.901642
42.799999	85.901642
42.900002	85.901642
43.000000	85.901642
43.099998	85.901642
43.200001	85.901642
43.299999	85.901642
43.400002	85.901642
43.500000	85.901642
43.599998	85.901642
43.700001	85.901642
43.799999	85.901642
43.900002	85.901642
44.000000	85.901642
44.099998	85.901642
44.200001	85.901642
44.299999	85.901642
44.400002	85.901642
44.500000	85.901642
44.599998	85.901642
44.700001	85.901642
44.799999	85.901642
44.900002	85.901642
45.000000	85.901642
45.099998	85.901642
45.200001	85.901642
45.299999	85.901642
45.400002	85.901642
45.500000	85.901642
45.599998	85.901642
45.700001	85.901642
45.799999	85.901642
45.900002	85.901642
46.000000	85.901642
46.099998	85.901642
46.200001	85.901642
46.299999	85.901642
46.400002	85.901642
46.500000	85.901642
46.599998	85.901642
46.700001	85.901642
46.799999	85.901642
46.900002	85.901642
47.000000	85.901642
47.099998	85.901642
47.200001	85.901642
47.299999	85.901642
47.400002	85.901642
47.500000	85.901642
47.599998	85.901642
47.700001	85.901642
47.799999	85.901642
47.900002	85.901642
48.000000	85.901642
48.099998	85.901642
48.200001	85.901642
48.299999	85.901642
48.400002	85.901642
48.500000	85.901642
48.599998	85.901642
48.700001	85.901642
48.799999	85.901642
48.900002	85.901642
49.000000	85.901642
49.099998	85.901642
49.200001	85.901642
49.299999	85.901642
49.400002	85.901642
49.500000	85.901642
49.599998	85.901642
49.700001	85.901642
49.799999	85.901642
49.900002	85.901642


==> fig/occlinemod_2dRes/eggbox_PoseCNN+ICP.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.109290
0.600000	0.218579
0.700000	0.437158
0.800000	0.546448
0.900000	0.546448
1.000000	0.765027
1.100000	1.311475
1.200000	1.530055
1.300000	2.295082
1.400000	2.622951
1.500000	3.606557
1.600000	4.480875
1.700000	5.027322
1.800000	5.901639
1.900000	6.775956
2.000000	8.087432
2.100000	8.524590
2.200000	9.398907
2.300000	10.601093
2.400000	11.584700
2.500000	13.005465
2.600000	14.098361
2.700000	15.300547
2.800000	16.830601
2.900000	18.251366
3.000000	19.125683
3.100000	20.109289
3.200000	21.420765
3.300000	22.622952
3.400000	23.715847
3.500000	24.808743
3.600000	25.792349
3.700000	27.322405
3.800000	28.743170
3.900000	30.601093
4.000000	31.912569
4.100000	33.333332
4.200000	34.644810
4.300000	35.737705
4.400000	36.612022
4.500000	37.814209
4.600000	39.125683
4.700000	40.109291
4.800000	40.983608
4.900000	41.748634
5.000000	42.841530
5.100000	43.934425
5.200000	44.808743
5.300000	45.027321
5.400000	46.010929
5.500000	46.994537
5.600000	47.540985
5.700000	48.087433
5.800000	48.852459
5.900000	49.398907
6.000000	49.508198
6.100000	50.273224
6.200000	50.601093
6.300000	51.038250
6.400000	51.475410
6.500000	51.912567
6.600000	52.021858
6.700000	52.349728
6.800000	52.459015
6.900000	52.459015
7.000000	52.568306
7.100000	52.568306
7.200000	52.677597
7.300000	52.786884
7.400000	52.896175
7.500000	53.005463
7.600000	53.114754
7.700000	53.442623
7.800000	54.098362
7.900000	54.316940
8.000000	54.644810
8.100000	54.754097
8.200000	55.081966
8.300000	55.409836
8.400000	55.519127
8.500000	55.737705
8.600000	56.065575
8.700000	56.393444
8.800000	56.612022
8.900000	56.721310
9.000000	56.721310
9.100000	56.721310
9.200000	56.721310
9.300000	56.830601
9.400000	56.830601
9.500000	57.049179
9.600000	57.158470
9.700000	57.158470
9.800000	57.158470
9.900000	57.267761
10.000000	57.267761
10.100000	57.377048
10.200000	57.595627
10.300000	57.704918
10.400000	58.142078
10.500000	58.142078
10.600000	58.360657
10.700000	58.360657
10.800000	58.360657
10.900000	58.360657
11.000000	58.469944
11.100000	58.469944
11.200000	58.469944
11.300000	58.688526
11.400000	58.688526
11.500000	58.688526
11.600000	59.125683
11.700000	59.344261
11.800000	59.453552
11.900000	59.672131
12.000000	59.781422
12.100000	59.781422
12.200000	59.781422
12.300000	59.781422
12.400000	59.781422
12.500000	59.890709
12.600000	60.218578
12.700000	60.546448
12.800000	60.655739
12.900000	60.983608
13.000000	61.092896
13.100000	61.420765
13.200000	61.530056
13.300000	61.639343
13.400000	61.857922
13.500000	61.857922
13.600000	61.857922
13.700000	61.857922
13.800000	61.857922
13.900000	62.076504
14.000000	62.295082
14.100000	62.295082
14.200000	62.404373
14.300000	62.513660
14.400000	62.732239
14.500000	62.732239
14.600000	62.732239
14.700000	62.950821
14.800000	63.060108
14.900000	63.169399
15.000000	63.169399
15.100000	63.278690
15.200000	63.278690
15.300000	63.387978
15.400000	63.497269
15.500000	63.606556
15.600000	63.606556
15.700000	63.715847
15.800000	64.153008
15.900000	64.480873
16.000000	64.480873
16.100000	64.590164
16.200001	64.808746
16.299999	65.136612
16.400000	65.136612
16.500000	65.245903
16.600000	65.355194
16.700001	65.464478
16.799999	65.464478
16.900000	65.573769
17.000000	65.683060
17.100000	65.683060
17.200001	65.792351
17.299999	65.901642
17.400000	65.901642
17.500000	66.010925
17.600000	66.010925
17.700001	66.120216
17.799999	66.338799
17.900000	66.448090
18.000000	66.994537
18.100000	67.213112
18.200001	67.322403
18.299999	67.540985
18.400000	67.759560
18.500000	67.868851
18.600000	68.087433
18.700001	68.087433
18.799999	68.087433
18.900000	68.306007
19.000000	68.415298
19.100000	68.524590
19.200001	68.743172
19.299999	68.743172
19.400000	68.743172
19.500000	68.852463
19.600000	68.852463
19.700001	68.961746
19.799999	69.180328
19.900000	69.289619
20.000000	69.398911
20.100000	69.836067
20.200001	69.945358
20.299999	69.945358
20.400000	69.945358
20.500000	70.273224
20.600000	70.491806
20.700001	70.491806
20.799999	70.819672
20.900000	71.038254
21.000000	71.147537
21.100000	71.256828
21.200001	71.256828
21.299999	71.475410
21.400000	71.803276
21.500000	72.131149
21.600000	72.568306
21.700001	72.677597
21.799999	72.786888
21.900000	73.005463
22.000000	73.224045
22.100000	73.224045
22.200001	73.333336
22.299999	73.661201
22.400000	73.770493
22.500000	73.879784
22.600000	73.989075
22.700001	74.207649
22.799999	74.207649
22.900000	74.207649
23.000000	74.316940
23.100000	74.535522
23.200001	74.644806
23.299999	74.644806
23.400000	74.644806
23.500000	74.863388
23.600000	74.972679
23.700001	75.081970
23.799999	75.300545
23.900000	75.409836
24.000000	75.519127
24.100000	75.737701
24.200001	75.737701
24.299999	76.065575
24.400000	76.174866
24.500000	76.393440
24.600000	76.393440
24.700001	76.612022
24.799999	76.612022
24.900000	76.612022
25.000000	76.830605
25.100000	76.939888
25.200001	76.939888
25.299999	77.158470
25.400000	77.267761
25.500000	77.486336
25.600000	77.595627
25.700001	77.814209
25.799999	77.814209
25.900000	78.032784
26.000000	78.142075
26.100000	78.251366
26.200001	78.360657
26.299999	78.360657
26.400000	78.469948
26.500000	78.469948
26.600000	78.688522
26.700001	79.125687
26.799999	79.125687
26.900000	79.344261
27.000000	79.344261
27.100000	79.344261
27.200001	79.344261
27.299999	79.344261
27.400000	79.344261
27.500000	79.344261
27.600000	79.562843
27.700001	79.562843
27.799999	79.781418
27.900000	79.890709
28.000000	79.890709
28.100000	79.890709
28.200001	80.218582
28.299999	80.546448
28.400000	80.546448
28.500000	80.546448
28.600000	80.765030
28.700001	80.874313
28.799999	80.874313
28.900000	80.983604
29.000000	81.202187
29.100000	81.311478
29.200001	81.311478
29.299999	81.420769
29.400000	81.530052
29.500000	81.639343
29.600000	81.748634
29.700001	81.857925
29.799999	81.857925
29.900000	81.967216
30.000000	82.076500
30.100000	82.076500
30.200001	82.076500
30.299999	82.076500
30.400000	82.185791
30.500000	82.404373
30.600000	82.404373
30.700001	82.404373
30.799999	82.404373
30.900000	82.404373
31.000000	82.404373
31.100000	82.513664
31.200001	82.732239
31.299999	82.732239
31.400000	82.732239
31.500000	82.732239
31.600000	82.732239
31.700001	82.950821
31.799999	83.060112
31.900000	83.169395
32.000000	83.169395
32.099998	83.387978
32.200001	83.387978
32.299999	83.387978
32.400002	83.387978
32.500000	83.387978
32.599998	83.497269
32.700001	83.497269
32.799999	83.497269
32.900002	83.497269
33.000000	83.497269
33.099998	83.497269
33.200001	83.497269
33.299999	83.497269
33.400002	83.606560
33.500000	83.606560
33.599998	83.715843
33.700001	83.715843
33.799999	83.715843
33.900002	83.715843
34.000000	83.715843
34.099998	83.715843
34.200001	83.825134
34.299999	83.825134
34.400002	83.825134
34.500000	83.825134
34.599998	83.825134
34.700001	83.825134
34.799999	83.825134
34.900002	83.825134
35.000000	83.825134
35.099998	83.934425
35.200001	83.934425
35.299999	84.043716
35.400002	84.153008
35.500000	84.153008
35.599998	84.153008
35.700001	84.153008
35.799999	84.153008
35.900002	84.153008
36.000000	84.153008
36.099998	84.371582
36.200001	84.480873
36.299999	84.480873
36.400002	84.480873
36.500000	84.480873
36.599998	84.480873
36.700001	84.480873
36.799999	84.590164
36.900002	84.590164
37.000000	84.590164
37.099998	84.699455
37.200001	84.699455
37.299999	84.699455
37.400002	84.699455
37.500000	84.699455
37.599998	84.699455
37.700001	84.699455
37.799999	84.699455
37.900002	84.699455
38.000000	84.699455
38.099998	84.699455
38.200001	84.699455
38.299999	84.808746
38.400002	84.808746
38.500000	85.027321
38.599998	85.027321
38.700001	85.027321
38.799999	85.136612
38.900002	85.136612
39.000000	85.136612
39.099998	85.136612
39.200001	85.136612
39.299999	85.245903
39.400002	85.245903
39.500000	85.245903
39.599998	85.245903
39.700001	85.245903
39.799999	85.245903
39.900002	85.245903
40.000000	85.245903
40.099998	85.245903
40.200001	85.245903
40.299999	85.245903
40.400002	85.245903
40.500000	85.245903
40.599998	85.245903
40.700001	85.245903
40.799999	85.245903
40.900002	85.245903
41.000000	85.245903
41.099998	85.245903
41.200001	85.245903
41.299999	85.245903
41.400002	85.245903
41.500000	85.245903
41.599998	85.245903
41.700001	85.355194
41.799999	85.355194
41.900002	85.355194
42.000000	85.464478
42.099998	85.464478
42.200001	85.464478
42.299999	85.464478
42.400002	85.464478
42.500000	85.464478
42.599998	85.464478
42.700001	85.464478
42.799999	85.464478
42.900002	85.464478
43.000000	85.464478
43.099998	85.464478
43.200001	85.573769
43.299999	85.573769
43.400002	85.573769
43.500000	85.573769
43.599998	85.573769
43.700001	85.573769
43.799999	85.573769
43.900002	85.573769
44.000000	85.573769
44.099998	85.573769
44.200001	85.683060
44.299999	85.683060
44.400002	85.683060
44.500000	85.683060
44.599998	85.683060
44.700001	85.683060
44.799999	85.683060
44.900002	85.683060
45.000000	85.792351
45.099998	85.792351
45.200001	85.901642
45.299999	85.901642
45.400002	85.901642
45.500000	85.901642
45.599998	85.901642
45.700001	85.901642
45.799999	85.901642
45.900002	85.901642
46.000000	85.901642
46.099998	85.901642
46.200001	85.901642
46.299999	85.901642
46.400002	85.901642
46.500000	85.901642
46.599998	85.901642
46.700001	85.901642
46.799999	85.901642
46.900002	85.901642
47.000000	85.901642
47.099998	85.901642
47.200001	85.901642
47.299999	85.901642
47.400002	85.901642
47.500000	85.901642
47.599998	85.901642
47.700001	85.901642
47.799999	85.901642
47.900002	85.901642
48.000000	85.901642
48.099998	85.901642
48.200001	85.901642
48.299999	85.901642
48.400002	85.901642
48.500000	85.901642
48.599998	85.901642
48.700001	85.901642
48.799999	85.901642
48.900002	85.901642
49.000000	85.901642
49.099998	85.901642
49.200001	85.901642
49.299999	85.901642
49.400002	85.901642
49.500000	85.901642
49.599998	85.901642
49.700001	85.901642
49.799999	85.901642
49.900002	85.901642


==> fig/occlinemod_2dRes/eggbox_PoseCNN.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.000000
0.700000	0.000000
0.800000	0.000000
0.900000	0.000000
1.000000	0.000000
1.100000	0.000000
1.200000	0.000000
1.300000	0.000000
1.400000	0.000000
1.500000	0.000000
1.600000	0.000000
1.700000	0.000000
1.800000	0.000000
1.900000	0.000000
2.000000	0.000000
2.100000	0.000000
2.200000	0.000000
2.300000	0.000000
2.400000	0.000000
2.500000	0.000000
2.600000	0.000000
2.700000	0.000000
2.800000	0.000000
2.900000	0.000000
3.000000	0.000000
3.100000	0.109290
3.200000	0.109290
3.300000	0.109290
3.400000	0.109290
3.500000	0.109290
3.600000	0.218579
3.700000	0.218579
3.800000	0.218579
3.900000	0.218579
4.000000	0.327869
4.100000	0.437158
4.200000	0.437158
4.300000	0.437158
4.400000	0.546448
4.500000	0.874317
4.600000	1.092896
4.700000	1.202186
4.800000	1.311475
4.900000	1.639344
5.000000	1.857924
5.100000	2.076503
5.200000	2.295082
5.300000	2.513661
5.400000	2.732240
5.500000	3.060109
5.600000	3.606557
5.700000	3.715847
5.800000	4.153006
5.900000	4.918033
6.000000	5.464481
6.100000	6.338798
6.200000	7.540984
6.300000	7.978142
6.400000	8.524590
6.500000	9.180327
6.600000	9.726776
6.700000	10.382514
6.800000	10.819673
6.900000	11.584700
7.000000	12.021858
7.100000	12.240438
7.200000	12.677596
7.300000	12.896174
7.400000	13.333333
7.500000	13.661202
7.600000	14.426229
7.700000	15.191257
7.800000	15.300547
7.900000	16.065575
8.000000	16.612022
8.100000	16.830601
8.200000	17.377048
8.300000	17.923498
8.400000	18.360655
8.500000	19.562841
8.600000	20.109289
8.700000	21.202187
8.800000	22.076502
8.900000	23.060110
9.000000	24.043716
9.100000	24.371584
9.200000	24.699453
9.300000	25.245901
9.400000	25.683060
9.500000	26.120218
9.600000	27.213116
9.700000	28.196722
9.800000	28.415300
9.900000	28.633881
10.000000	29.726776
10.100000	30.928961
10.200000	31.584700
10.300000	32.459015
10.400000	33.442623
10.500000	34.535519
10.600000	35.628414
10.700000	36.284153
10.800000	37.486340
10.900000	37.923496
11.000000	38.142078
11.100000	38.797813
11.200000	39.890709
11.300000	40.437157
11.400000	41.092896
11.500000	41.748634
11.600000	42.513660
11.700000	42.950821
11.800000	44.153004
11.900000	44.590164
12.000000	45.792351
12.100000	46.557377
12.200000	46.666668
12.300000	47.322403
12.400000	47.868851
12.500000	48.306011
12.600000	48.961750
12.700000	49.617485
12.800000	50.710384
12.900000	51.366119
13.000000	51.912567
13.100000	52.459015
13.200000	53.114754
13.300000	53.770493
13.400000	54.207649
13.500000	54.754097
13.600000	55.081966
13.700000	55.737705
13.800000	56.612022
13.900000	57.049179
14.000000	57.486340
14.100000	58.251366
14.200000	58.360657
14.300000	59.125683
14.400000	59.672131
14.500000	60.765026
14.600000	61.530056
14.700000	62.513660
14.800000	63.169399
14.900000	63.715847
15.000000	64.480873
15.100000	64.699455
15.200000	65.136612
15.300000	65.464478
15.400000	66.120216
15.500000	66.557381
15.600000	66.557381
15.700000	67.103828
15.800000	67.868851
15.900000	68.306007
16.000000	68.633881
16.100000	68.961746
16.200001	69.071037
16.299999	69.508194
16.400000	69.726776
16.500000	69.945358
16.600000	70.273224
16.700001	71.038254
16.799999	71.038254
16.900000	71.693993
17.000000	72.021858
17.100000	72.240440
17.200001	72.568306
17.299999	72.677597
17.400000	72.677597
17.500000	73.005463
17.600000	73.224045
17.700001	73.333336
17.799999	73.551910
17.900000	73.770493
18.000000	73.770493
18.100000	74.098358
18.200001	74.207649
18.299999	74.535522
18.400000	74.754097
18.500000	74.972679
18.600000	75.519127
18.700001	75.737701
18.799999	76.065575
18.900000	76.174866
19.000000	76.284157
19.100000	76.502731
19.200001	76.830605
19.299999	77.158470
19.400000	77.267761
19.500000	77.486336
19.600000	77.814209
19.700001	77.923500
19.799999	78.251366
19.900000	78.360657
20.000000	78.469948
20.100000	78.797813
20.200001	79.234970
20.299999	79.344261
20.400000	79.344261
20.500000	79.453552
20.600000	79.890709
20.700001	80.109291
20.799999	80.327866
20.900000	80.437157
21.000000	80.765030
21.100000	80.874313
21.200001	81.092896
21.299999	81.202187
21.400000	81.530052
21.500000	81.639343
21.600000	81.967216
21.700001	82.295082
21.799999	82.513664
21.900000	82.513664
22.000000	82.513664
22.100000	82.513664
22.200001	82.732239
22.299999	82.732239
22.400000	82.732239
22.500000	82.841530
22.600000	82.950821
22.700001	82.950821
22.799999	82.950821
22.900000	83.060112
23.000000	83.060112
23.100000	83.060112
23.200001	83.169395
23.299999	83.169395
23.400000	83.278687
23.500000	83.387978
23.600000	83.387978
23.700001	83.387978
23.799999	83.497269
23.900000	83.606560
24.000000	83.715843
24.100000	83.715843
24.200001	83.715843
24.299999	83.715843
24.400000	83.825134
24.500000	83.825134
24.600000	83.825134
24.700001	83.934425
24.799999	83.934425
24.900000	84.371582
25.000000	84.371582
25.100000	84.371582
25.200001	84.371582
25.299999	84.371582
25.400000	84.371582
25.500000	84.480873
25.600000	84.480873
25.700001	84.480873
25.799999	84.590164
25.900000	84.590164
26.000000	84.590164
26.100000	84.590164
26.200001	84.590164
26.299999	84.699455
26.400000	84.699455
26.500000	84.699455
26.600000	84.808746
26.700001	84.808746
26.799999	85.027321
26.900000	85.027321
27.000000	85.136612
27.100000	85.245903
27.200001	85.355194
27.299999	85.355194
27.400000	85.355194
27.500000	85.355194
27.600000	85.355194
27.700001	85.355194
27.799999	85.355194
27.900000	85.355194
28.000000	85.355194
28.100000	85.355194
28.200001	85.355194
28.299999	85.355194
28.400000	85.355194
28.500000	85.355194
28.600000	85.464478
28.700001	85.464478
28.799999	85.464478
28.900000	85.464478
29.000000	85.464478
29.100000	85.464478
29.200001	85.464478
29.299999	85.464478
29.400000	85.464478
29.500000	85.464478
29.600000	85.464478
29.700001	85.464478
29.799999	85.573769
29.900000	85.683060
30.000000	85.683060
30.100000	85.683060
30.200001	85.683060
30.299999	85.683060
30.400000	85.683060
30.500000	85.683060
30.600000	85.683060
30.700001	85.683060
30.799999	85.683060
30.900000	85.683060
31.000000	85.683060
31.100000	85.683060
31.200001	85.683060
31.299999	85.683060
31.400000	85.683060
31.500000	85.683060
31.600000	85.683060
31.700001	85.683060
31.799999	85.683060
31.900000	85.792351
32.000000	85.792351
32.099998	85.901642
32.200001	85.901642
32.299999	85.901642
32.400002	85.901642
32.500000	85.901642
32.599998	85.901642
32.700001	85.901642
32.799999	85.901642
32.900002	85.901642
33.000000	85.901642
33.099998	85.901642
33.200001	85.901642
33.299999	85.901642
33.400002	85.901642
33.500000	85.901642
33.599998	85.901642
33.700001	85.901642
33.799999	85.901642
33.900002	85.901642
34.000000	85.901642
34.099998	85.901642
34.200001	85.901642
34.299999	85.901642
34.400002	85.901642
34.500000	85.901642
34.599998	85.901642
34.700001	85.901642
34.799999	85.901642
34.900002	85.901642
35.000000	85.901642
35.099998	85.901642
35.200001	85.901642
35.299999	85.901642
35.400002	85.901642
35.500000	85.901642
35.599998	85.901642
35.700001	85.901642
35.799999	85.901642
35.900002	85.901642
36.000000	85.901642
36.099998	85.901642
36.200001	85.901642
36.299999	85.901642
36.400002	85.901642
36.500000	85.901642
36.599998	85.901642
36.700001	85.901642
36.799999	85.901642
36.900002	85.901642
37.000000	85.901642
37.099998	85.901642
37.200001	85.901642
37.299999	85.901642
37.400002	85.901642
37.500000	85.901642
37.599998	85.901642
37.700001	85.901642
37.799999	85.901642
37.900002	85.901642
38.000000	85.901642
38.099998	85.901642
38.200001	85.901642
38.299999	85.901642
38.400002	85.901642
38.500000	85.901642
38.599998	85.901642
38.700001	85.901642
38.799999	85.901642
38.900002	85.901642
39.000000	85.901642
39.099998	85.901642
39.200001	85.901642
39.299999	85.901642
39.400002	85.901642
39.500000	85.901642
39.599998	85.901642
39.700001	85.901642
39.799999	85.901642
39.900002	85.901642
40.000000	85.901642
40.099998	85.901642
40.200001	85.901642
40.299999	85.901642
40.400002	85.901642
40.500000	85.901642
40.599998	85.901642
40.700001	85.901642
40.799999	85.901642
40.900002	85.901642
41.000000	85.901642
41.099998	85.901642
41.200001	85.901642
41.299999	85.901642
41.400002	85.901642
41.500000	85.901642
41.599998	85.901642
41.700001	85.901642
41.799999	85.901642
41.900002	85.901642
42.000000	85.901642
42.099998	85.901642
42.200001	85.901642
42.299999	85.901642
42.400002	85.901642
42.500000	85.901642
42.599998	85.901642
42.700001	85.901642
42.799999	85.901642
42.900002	85.901642
43.000000	85.901642
43.099998	85.901642
43.200001	85.901642
43.299999	85.901642
43.400002	85.901642
43.500000	85.901642
43.599998	85.901642
43.700001	85.901642
43.799999	85.901642
43.900002	85.901642
44.000000	85.901642
44.099998	85.901642
44.200001	85.901642
44.299999	85.901642
44.400002	85.901642
44.500000	85.901642
44.599998	85.901642
44.700001	85.901642
44.799999	85.901642
44.900002	85.901642
45.000000	85.901642
45.099998	85.901642
45.200001	85.901642
45.299999	85.901642
45.400002	85.901642
45.500000	85.901642
45.599998	85.901642
45.700001	85.901642
45.799999	85.901642
45.900002	85.901642
46.000000	85.901642
46.099998	85.901642
46.200001	85.901642
46.299999	85.901642
46.400002	85.901642
46.500000	85.901642
46.599998	85.901642
46.700001	85.901642
46.799999	85.901642
46.900002	85.901642
47.000000	85.901642
47.099998	85.901642
47.200001	85.901642
47.299999	85.901642
47.400002	85.901642
47.500000	85.901642
47.599998	85.901642
47.700001	85.901642
47.799999	85.901642
47.900002	85.901642
48.000000	85.901642
48.099998	85.901642
48.200001	85.901642
48.299999	85.901642
48.400002	85.901642
48.500000	85.901642
48.599998	85.901642
48.700001	85.901642
48.799999	85.901642
48.900002	85.901642
49.000000	85.901642
49.099998	85.901642
49.200001	85.901642
49.299999	85.901642
49.400002	85.901642
49.500000	85.901642
49.599998	85.901642
49.700001	85.901642
49.799999	85.901642
49.900002	85.901642


==> fig/occlinemod_2dRes/glue_BB8.txt <==
thresh	accuracy
48.671329	99.071495
43.741259	97.493036
37.237762	95.264624
36.188811	93.593315
29.685315	89.600743
27.832168	89.136490
25.909091	88.022284
24.125874	85.422470
21.888112	84.029712
19.230769	78.922934
17.027972	75.301764
14.440559	64.531105
13.076923	55.431755
11.748252	48.375116
10.419580	40.482823
8.286713	25.905292
6.783217	16.341690
5.839161	9.749304
4.020979	0.835655
0.069930	0.371402


==> fig/occlinemod_2dRes/glue_DeepIM.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.000000
0.700000	0.000000
0.800000	0.149925
0.900000	0.149925
1.000000	0.299850
1.100000	0.899550
1.200000	1.199400
1.300000	2.098951
1.400000	2.848576
1.500000	4.347826
1.600000	5.847076
1.700000	7.496252
1.800000	8.995502
1.900000	10.494753
2.000000	11.994003
2.100000	14.092954
2.200000	16.191904
2.300000	17.541229
2.400000	18.290855
2.500000	19.940029
2.600000	21.139431
2.700000	22.938530
2.800000	24.287855
2.900000	25.787106
3.000000	26.836582
3.100000	28.335833
3.200000	30.134933
3.300000	30.584707
3.400000	32.383808
3.500000	33.733135
3.600000	35.682159
3.700000	36.881557
3.800000	37.931034
3.900000	39.280361
4.000000	41.229385
4.100000	42.578712
4.200000	43.928036
4.300000	45.427288
4.400000	46.926537
4.500000	48.425789
4.600000	49.475262
4.700000	49.925037
4.800000	51.124439
4.900000	51.874062
5.000000	52.923538
5.100000	53.973015
5.200000	55.472263
5.300000	56.671665
5.400000	56.971516
5.500000	57.571213
5.600000	58.470764
5.700000	59.220390
5.800000	59.820091
5.900000	60.719639
6.000000	61.169415
6.100000	61.769115
6.200000	62.818592
6.300000	63.268364
6.400000	64.767616
6.500000	65.367317
6.600000	65.667168
6.700000	65.817093
6.800000	66.566719
6.900000	67.166420
7.000000	67.766113
7.100000	68.215889
7.200000	68.215889
7.300000	68.515739
7.400000	68.815590
7.500000	68.815590
7.600000	68.965515
7.700000	69.265366
7.800000	69.415291
7.900000	70.164917
8.000000	70.464767
8.100000	70.764618
8.200000	70.764618
8.300000	70.764618
8.400000	70.764618
8.500000	71.064468
8.600000	71.214394
8.700000	71.214394
8.800000	71.214394
8.900000	71.214394
9.000000	71.214394
9.100000	71.214394
9.200000	71.214394
9.300000	71.664169
9.400000	71.964020
9.500000	72.263870
9.600000	72.263870
9.700000	72.413795
9.800000	72.713646
9.900000	72.713646
10.000000	72.863571
10.100000	72.863571
10.200000	73.013496
10.300000	73.013496
10.400000	73.013496
10.500000	73.013496
10.600000	73.313347
10.700000	73.313347
10.800000	73.463272
10.900000	73.463272
11.000000	73.613190
11.100000	73.913040
11.200000	73.913040
11.300000	74.062965
11.400000	74.062965
11.500000	74.062965
11.600000	74.212891
11.700000	74.212891
11.800000	74.212891
11.900000	74.212891
12.000000	74.212891
12.100000	74.212891
12.200000	74.212891
12.300000	74.212891
12.400000	74.212891
12.500000	74.212891
12.600000	74.212891
12.700000	74.362816
12.800000	74.512741
12.900000	74.512741
13.000000	74.512741
13.100000	74.512741
13.200000	74.512741
13.300000	74.512741
13.400000	74.512741
13.500000	74.512741
13.600000	74.512741
13.700000	74.512741
13.800000	74.662666
13.900000	74.812592
14.000000	74.812592
14.100000	74.812592
14.200000	74.962517
14.300000	74.962517
14.400000	74.962517
14.500000	75.112442
14.600000	75.262367
14.700000	75.262367
14.800000	75.262367
14.900000	75.412292
15.000000	75.412292
15.100000	75.412292
15.200000	75.562218
15.300000	75.862068
15.400000	76.161919
15.500000	76.161919
15.600000	76.761620
15.700000	76.761620
15.800000	76.761620
15.900000	76.911545
16.000000	77.211395
16.100000	77.361320
16.200001	77.511246
16.299999	77.511246
16.400000	77.661171
16.500000	77.811096
16.600000	78.260872
16.700001	78.260872
16.799999	78.260872
16.900000	78.260872
17.000000	78.260872
17.100000	78.260872
17.200001	78.260872
17.299999	78.260872
17.400000	78.260872
17.500000	78.410797
17.600000	78.410797
17.700001	78.410797
17.799999	78.410797
17.900000	78.410797
18.000000	78.410797
18.100000	78.410797
18.200001	78.710648
18.299999	78.860573
18.400000	78.860573
18.500000	78.860573
18.600000	78.860573
18.700001	79.010498
18.799999	79.160423
18.900000	79.310349
19.000000	79.310349
19.100000	79.310349
19.200001	79.310349
19.299999	79.460266
19.400000	79.460266
19.500000	79.460266
19.600000	79.460266
19.700001	79.460266
19.799999	79.460266
19.900000	79.460266
20.000000	79.460266
20.100000	79.460266
20.200001	79.610191
20.299999	79.610191
20.400000	79.760117
20.500000	79.910042
20.600000	79.910042
20.700001	79.910042
20.799999	79.910042
20.900000	80.209892
21.000000	80.209892
21.100000	80.209892
21.200001	80.359818
21.299999	80.359818
21.400000	80.359818
21.500000	80.359818
21.600000	80.659668
21.700001	80.659668
21.799999	80.659668
21.900000	80.809593
22.000000	80.959518
22.100000	80.959518
22.200001	81.109444
22.299999	81.109444
22.400000	81.109444
22.500000	81.109444
22.600000	81.109444
22.700001	81.259369
22.799999	81.409294
22.900000	81.409294
23.000000	81.709145
23.100000	81.709145
23.200001	81.709145
23.299999	81.859070
23.400000	82.008995
23.500000	82.308846
23.600000	82.308846
23.700001	82.458771
23.799999	82.608696
23.900000	82.608696
24.000000	82.758621
24.100000	82.758621
24.200001	82.758621
24.299999	82.908546
24.400000	82.908546
24.500000	82.908546
24.600000	82.908546
24.700001	82.908546
24.799999	83.058472
24.900000	83.208397
25.000000	83.358322
25.100000	83.658173
25.200001	83.808098
25.299999	83.958023
25.400000	83.958023
25.500000	83.958023
25.600000	83.958023
25.700001	83.958023
25.799999	83.958023
25.900000	83.958023
26.000000	83.958023
26.100000	83.958023
26.200001	84.257874
26.299999	84.407799
26.400000	84.407799
26.500000	84.707649
26.600000	84.707649
26.700001	84.857574
26.799999	85.007500
26.900000	85.157425
27.000000	85.157425
27.100000	85.157425
27.200001	85.157425
27.299999	85.157425
27.400000	85.157425
27.500000	85.307343
27.600000	85.457268
27.700001	85.457268
27.799999	85.457268
27.900000	85.457268
28.000000	85.457268
28.100000	85.457268
28.200001	85.457268
28.299999	85.457268
28.400000	85.457268
28.500000	85.457268
28.600000	85.457268
28.700001	85.457268
28.799999	85.457268
28.900000	85.757118
29.000000	85.757118
29.100000	85.907043
29.200001	85.907043
29.299999	85.907043
29.400000	85.907043
29.500000	85.907043
29.600000	85.907043
29.700001	85.907043
29.799999	85.907043
29.900000	85.907043
30.000000	85.907043
30.100000	86.056969
30.200001	86.056969
30.299999	86.056969
30.400000	86.056969
30.500000	86.056969
30.600000	86.056969
30.700001	86.056969
30.799999	86.056969
30.900000	86.056969
31.000000	86.206894
31.100000	86.206894
31.200001	86.356819
31.299999	86.506744
31.400000	86.506744
31.500000	86.506744
31.600000	86.506744
31.700001	86.506744
31.799999	86.506744
31.900000	86.506744
32.000000	86.506744
32.099998	86.806595
32.200001	86.806595
32.299999	86.806595
32.400002	86.806595
32.500000	86.806595
32.599998	86.806595
32.700001	86.806595
32.799999	86.806595
32.900002	86.806595
33.000000	86.806595
33.099998	86.956520
33.200001	86.956520
33.299999	86.956520
33.400002	86.956520
33.500000	86.956520
33.599998	86.956520
33.700001	87.106445
33.799999	87.106445
33.900002	87.106445
34.000000	87.106445
34.099998	87.106445
34.200001	87.106445
34.299999	87.106445
34.400002	87.106445
34.500000	87.106445
34.599998	87.106445
34.700001	87.256371
34.799999	87.256371
34.900002	87.256371
35.000000	87.256371
35.099998	87.256371
35.200001	87.256371
35.299999	87.256371
35.400002	87.256371
35.500000	87.256371
35.599998	87.256371
35.700001	87.256371
35.799999	87.256371
35.900002	87.256371
36.000000	87.256371
36.099998	87.256371
36.200001	87.256371
36.299999	87.256371
36.400002	87.406296
36.500000	87.556221
36.599998	87.556221
36.700001	87.556221
36.799999	87.556221
36.900002	87.556221
37.000000	87.556221
37.099998	87.556221
37.200001	87.556221
37.299999	87.556221
37.400002	87.556221
37.500000	87.556221
37.599998	87.556221
37.700001	87.556221
37.799999	87.556221
37.900002	87.556221
38.000000	87.556221
38.099998	87.556221
38.200001	87.556221
38.299999	87.556221
38.400002	87.556221
38.500000	87.556221
38.599998	87.556221
38.700001	87.556221
38.799999	87.556221
38.900002	87.556221
39.000000	87.556221
39.099998	87.556221
39.200001	87.556221
39.299999	87.556221
39.400002	87.556221
39.500000	87.556221
39.599998	87.556221
39.700001	87.556221
39.799999	87.556221
39.900002	87.556221
40.000000	87.556221
40.099998	87.556221
40.200001	87.556221
40.299999	87.556221
40.400002	87.556221
40.500000	87.556221
40.599998	87.556221
40.700001	87.556221
40.799999	87.556221
40.900002	87.706146
41.000000	87.706146
41.099998	87.706146
41.200001	87.706146
41.299999	87.706146
41.400002	87.706146
41.500000	87.706146
41.599998	87.706146
41.700001	87.706146
41.799999	87.706146
41.900002	87.706146
42.000000	87.706146
42.099998	87.706146
42.200001	87.706146
42.299999	87.706146
42.400002	87.706146
42.500000	87.706146
42.599998	87.706146
42.700001	87.706146
42.799999	87.706146
42.900002	87.706146
43.000000	87.706146
43.099998	87.706146
43.200001	87.706146
43.299999	87.706146
43.400002	87.706146
43.500000	87.706146
43.599998	87.706146
43.700001	87.706146
43.799999	87.706146
43.900002	87.706146
44.000000	87.706146
44.099998	87.706146
44.200001	87.706146
44.299999	87.706146
44.400002	87.706146
44.500000	87.706146
44.599998	87.706146
44.700001	87.706146
44.799999	87.706146
44.900002	87.706146
45.000000	87.706146
45.099998	87.706146
45.200001	87.706146
45.299999	87.706146
45.400002	87.706146
45.500000	87.856071
45.599998	87.856071
45.700001	87.856071
45.799999	87.856071
45.900002	87.856071
46.000000	87.856071
46.099998	87.856071
46.200001	88.005997
46.299999	88.005997
46.400002	88.005997
46.500000	88.005997
46.599998	88.005997
46.700001	88.005997
46.799999	88.005997
46.900002	88.005997
47.000000	88.005997
47.099998	88.005997
47.200001	88.155922
47.299999	88.305847
47.400002	88.305847
47.500000	88.305847
47.599998	88.305847
47.700001	88.305847
47.799999	88.305847
47.900002	88.305847
48.000000	88.305847
48.099998	88.305847
48.200001	88.305847
48.299999	88.305847
48.400002	88.305847
48.500000	88.305847
48.599998	88.305847
48.700001	88.305847
48.799999	88.305847
48.900002	88.305847
49.000000	88.305847
49.099998	88.305847
49.200001	88.305847
49.299999	88.305847
49.400002	88.305847
49.500000	88.305847
49.599998	88.455772
49.700001	88.455772
49.799999	88.455772
49.900002	88.455772


==> fig/occlinemod_2dRes/glue_PoseCNN+ICP.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.000000
0.700000	0.000000
0.800000	0.000000
0.900000	0.000000
1.000000	0.000000
1.100000	0.000000
1.200000	0.449775
1.300000	0.599700
1.400000	0.599700
1.500000	0.899550
1.600000	1.199400
1.700000	1.499250
1.800000	1.949026
1.900000	2.548726
2.000000	3.598201
2.100000	4.197901
2.200000	4.947526
2.300000	5.997002
2.400000	6.596702
2.500000	7.346327
2.600000	8.545727
2.700000	9.445277
2.800000	10.644678
2.900000	11.844078
3.000000	12.893553
3.100000	13.943028
3.200000	15.142428
3.300000	16.491755
3.400000	16.641680
3.500000	17.991005
3.600000	19.790106
3.700000	20.989506
3.800000	22.188906
3.900000	22.938530
4.000000	24.437780
4.100000	25.487257
4.200000	26.686657
4.300000	29.085457
4.400000	30.584707
4.500000	31.784107
4.600000	32.233883
4.700000	33.583210
4.800000	35.232384
4.900000	36.131935
5.000000	37.631184
5.100000	38.530735
5.200000	38.980511
5.300000	40.629684
5.400000	41.379311
5.500000	43.028484
5.600000	44.227886
5.700000	45.727135
5.800000	46.326836
5.900000	47.226387
6.000000	47.826088
6.100000	49.025486
6.200000	49.775112
6.300000	50.974514
6.400000	52.323837
6.500000	53.223389
6.600000	53.673164
6.700000	54.572712
6.800000	54.872562
6.900000	55.772114
7.000000	56.521740
7.100000	57.421288
7.200000	58.170914
7.300000	58.170914
7.400000	58.320839
7.500000	58.770615
7.600000	59.370316
7.700000	59.970016
7.800000	60.569714
7.900000	61.019489
8.000000	61.769115
8.100000	61.919041
8.200000	62.368816
8.300000	63.118443
8.400000	63.418289
8.500000	63.718140
8.600000	64.317841
8.700000	64.767616
8.800000	64.767616
8.900000	65.367317
9.000000	65.517242
9.100000	65.667168
9.200000	65.817093
9.300000	65.817093
9.400000	65.967018
9.500000	66.116943
9.600000	66.716644
9.700000	67.166420
9.800000	67.616196
9.900000	67.616196
10.000000	67.916039
10.100000	68.065964
10.200000	68.365814
10.300000	68.515739
10.400000	68.815590
10.500000	69.115440
10.600000	69.265366
10.700000	69.415291
10.800000	69.715141
10.900000	69.715141
11.000000	69.865067
11.100000	70.014992
11.200000	70.464767
11.300000	70.914543
11.400000	71.064468
11.500000	71.214394
11.600000	71.364319
11.700000	71.364319
11.800000	71.814095
11.900000	71.964020
12.000000	72.113945
12.100000	72.113945
12.200000	72.113945
12.300000	72.113945
12.400000	72.113945
12.500000	72.113945
12.600000	72.263870
12.700000	72.263870
12.800000	72.713646
12.900000	72.713646
13.000000	72.863571
13.100000	72.863571
13.200000	73.013496
13.300000	73.163422
13.400000	73.163422
13.500000	73.163422
13.600000	73.163422
13.700000	73.313347
13.800000	73.463272
13.900000	73.613190
14.000000	73.613190
14.100000	73.613190
14.200000	73.763115
14.300000	73.913040
14.400000	73.913040
14.500000	73.913040
14.600000	73.913040
14.700000	74.212891
14.800000	74.212891
14.900000	74.362816
15.000000	74.512741
15.100000	74.512741
15.200000	74.662666
15.300000	74.812592
15.400000	74.812592
15.500000	74.962517
15.600000	74.962517
15.700000	74.962517
15.800000	75.262367
15.900000	75.412292
16.000000	75.412292
16.100000	75.562218
16.200001	75.862068
16.299999	75.862068
16.400000	75.862068
16.500000	76.161919
16.600000	76.161919
16.700001	76.161919
16.799999	76.161919
16.900000	76.161919
17.000000	76.161919
17.100000	76.311844
17.200001	76.311844
17.299999	76.311844
17.400000	76.311844
17.500000	76.461769
17.600000	76.611694
17.700001	76.611694
17.799999	76.611694
17.900000	76.611694
18.000000	76.611694
18.100000	76.911545
18.200001	76.911545
18.299999	76.911545
18.400000	76.911545
18.500000	76.911545
18.600000	76.911545
18.700001	76.911545
18.799999	77.061470
18.900000	77.211395
19.000000	77.361320
19.100000	77.511246
19.200001	77.511246
19.299999	77.511246
19.400000	77.511246
19.500000	77.511246
19.600000	77.511246
19.700001	77.511246
19.799999	77.661171
19.900000	77.661171
20.000000	77.661171
20.100000	77.661171
20.200001	77.811096
20.299999	77.811096
20.400000	77.811096
20.500000	78.110947
20.600000	78.260872
20.700001	78.260872
20.799999	78.710648
20.900000	78.860573
21.000000	79.010498
21.100000	79.160423
21.200001	79.310349
21.299999	79.610191
21.400000	79.760117
21.500000	79.910042
21.600000	79.910042
21.700001	79.910042
21.799999	79.910042
21.900000	80.059967
22.000000	80.059967
22.100000	80.209892
22.200001	80.359818
22.299999	80.509743
22.400000	80.809593
22.500000	80.959518
22.600000	80.959518
22.700001	80.959518
22.799999	81.109444
22.900000	81.559219
23.000000	81.559219
23.100000	81.559219
23.200001	81.559219
23.299999	81.559219
23.400000	81.559219
23.500000	81.709145
23.600000	81.859070
23.700001	81.859070
23.799999	81.859070
23.900000	81.859070
24.000000	81.859070
24.100000	81.859070
24.200001	82.158920
24.299999	82.158920
24.400000	82.158920
24.500000	82.158920
24.600000	82.158920
24.700001	82.308846
24.799999	82.308846
24.900000	82.458771
25.000000	82.608696
25.100000	82.608696
25.200001	82.758621
25.299999	82.758621
25.400000	82.758621
25.500000	82.758621
25.600000	83.058472
25.700001	83.208397
25.799999	83.358322
25.900000	83.358322
26.000000	83.358322
26.100000	83.358322
26.200001	83.658173
26.299999	83.658173
26.400000	83.658173
26.500000	83.658173
26.600000	83.808098
26.700001	83.808098
26.799999	83.958023
26.900000	83.958023
27.000000	84.107948
27.100000	84.107948
27.200001	84.107948
27.299999	84.107948
27.400000	84.107948
27.500000	84.107948
27.600000	84.257874
27.700001	84.257874
27.799999	84.257874
27.900000	84.407799
28.000000	84.557724
28.100000	84.557724
28.200001	84.857574
28.299999	84.857574
28.400000	84.857574
28.500000	84.857574
28.600000	84.857574
28.700001	84.857574
28.799999	85.007500
28.900000	85.157425
29.000000	85.157425
29.100000	85.157425
29.200001	85.157425
29.299999	85.157425
29.400000	85.157425
29.500000	85.307343
29.600000	85.307343
29.700001	85.307343
29.799999	85.307343
29.900000	85.307343
30.000000	85.307343
30.100000	85.307343
30.200001	85.307343
30.299999	85.607193
30.400000	85.757118
30.500000	85.757118
30.600000	85.757118
30.700001	85.757118
30.799999	85.757118
30.900000	85.757118
31.000000	85.907043
31.100000	86.056969
31.200001	86.056969
31.299999	86.206894
31.400000	86.206894
31.500000	86.206894
31.600000	86.206894
31.700001	86.206894
31.799999	86.206894
31.900000	86.206894
32.000000	86.206894
32.099998	86.206894
32.200001	86.206894
32.299999	86.206894
32.400002	86.356819
32.500000	86.356819
32.599998	86.356819
32.700001	86.356819
32.799999	86.356819
32.900002	86.356819
33.000000	86.356819
33.099998	86.356819
33.200001	86.356819
33.299999	86.356819
33.400002	86.656670
33.500000	86.656670
33.599998	86.656670
33.700001	86.656670
33.799999	86.656670
33.900002	86.656670
34.000000	86.806595
34.099998	86.806595
34.200001	86.806595
34.299999	86.806595
34.400002	86.806595
34.500000	86.806595
34.599998	86.806595
34.700001	86.806595
34.799999	86.806595
34.900002	86.806595
35.000000	86.806595
35.099998	86.956520
35.200001	86.956520
35.299999	86.956520
35.400002	87.106445
35.500000	87.106445
35.599998	87.106445
35.700001	87.106445
35.799999	87.106445
35.900002	87.106445
36.000000	87.106445
36.099998	87.106445
36.200001	87.106445
36.299999	87.256371
36.400002	87.256371
36.500000	87.256371
36.599998	87.256371
36.700001	87.256371
36.799999	87.256371
36.900002	87.256371
37.000000	87.256371
37.099998	87.256371
37.200001	87.256371
37.299999	87.256371
37.400002	87.256371
37.500000	87.256371
37.599998	87.256371
37.700001	87.256371
37.799999	87.256371
37.900002	87.256371
38.000000	87.256371
38.099998	87.256371
38.200001	87.256371
38.299999	87.256371
38.400002	87.256371
38.500000	87.256371
38.599998	87.256371
38.700001	87.256371
38.799999	87.256371
38.900002	87.256371
39.000000	87.256371
39.099998	87.256371
39.200001	87.256371
39.299999	87.256371
39.400002	87.256371
39.500000	87.406296
39.599998	87.406296
39.700001	87.406296
39.799999	87.406296
39.900002	87.556221
40.000000	87.706146
40.099998	87.706146
40.200001	87.706146
40.299999	87.706146
40.400002	87.706146
40.500000	87.706146
40.599998	87.706146
40.700001	87.706146
40.799999	87.706146
40.900002	87.706146
41.000000	87.706146
41.099998	87.706146
41.200001	87.706146
41.299999	87.706146
41.400002	87.706146
41.500000	87.706146
41.599998	87.706146
41.700001	87.706146
41.799999	87.706146
41.900002	87.706146
42.000000	87.706146
42.099998	87.706146
42.200001	87.706146
42.299999	87.706146
42.400002	87.706146
42.500000	87.706146
42.599998	87.706146
42.700001	87.706146
42.799999	87.706146
42.900002	87.706146
43.000000	87.706146
43.099998	87.706146
43.200001	87.706146
43.299999	87.706146
43.400002	87.706146
43.500000	87.706146
43.599998	87.706146
43.700001	87.706146
43.799999	87.706146
43.900002	87.706146
44.000000	87.856071
44.099998	87.856071
44.200001	87.856071
44.299999	87.856071
44.400002	87.856071
44.500000	87.856071
44.599998	87.856071
44.700001	87.856071
44.799999	87.856071
44.900002	87.856071
45.000000	87.856071
45.099998	87.856071
45.200001	87.856071
45.299999	87.856071
45.400002	87.856071
45.500000	87.856071
45.599998	87.856071
45.700001	87.856071
45.799999	87.856071
45.900002	87.856071
46.000000	87.856071
46.099998	88.005997
46.200001	88.005997
46.299999	88.005997
46.400002	88.005997
46.500000	88.005997
46.599998	88.005997
46.700001	88.005997
46.799999	88.005997
46.900002	88.005997
47.000000	88.005997
47.099998	88.005997
47.200001	88.005997
47.299999	88.005997
47.400002	88.005997
47.500000	88.005997
47.599998	88.005997
47.700001	88.005997
47.799999	88.005997
47.900002	88.005997
48.000000	88.155922
48.099998	88.155922
48.200001	88.305847
48.299999	88.305847
48.400002	88.305847
48.500000	88.305847
48.599998	88.305847
48.700001	88.305847
48.799999	88.305847
48.900002	88.305847
49.000000	88.305847
49.099998	88.305847
49.200001	88.305847
49.299999	88.305847
49.400002	88.305847
49.500000	88.305847
49.599998	88.305847
49.700001	88.305847
49.799999	88.305847
49.900002	88.305847


==> fig/occlinemod_2dRes/glue_PoseCNN.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.000000
0.700000	0.000000
0.800000	0.000000
0.900000	0.000000
1.000000	0.000000
1.100000	0.000000
1.200000	0.149925
1.300000	0.149925
1.400000	0.149925
1.500000	0.149925
1.600000	0.149925
1.700000	0.149925
1.800000	0.149925
1.900000	0.149925
2.000000	0.449775
2.100000	0.599700
2.200000	0.599700
2.300000	0.749625
2.400000	0.749625
2.500000	0.749625
2.600000	0.899550
2.700000	1.199400
2.800000	1.499250
2.900000	1.499250
3.000000	2.248876
3.100000	2.698651
3.200000	3.148426
3.300000	4.047976
3.400000	4.347826
3.500000	4.797601
3.600000	4.797601
3.700000	5.097451
3.800000	6.146926
3.900000	6.746627
4.000000	7.196402
4.100000	7.646177
4.200000	8.545727
4.300000	8.845577
4.400000	9.145428
4.500000	9.595202
4.600000	10.344828
4.700000	11.394303
4.800000	12.743629
4.900000	13.493254
5.000000	13.793103
5.100000	14.992504
5.200000	16.041979
5.300000	16.941528
5.400000	17.541229
5.500000	18.440779
5.600000	18.890554
5.700000	19.790106
5.800000	19.940029
5.900000	21.139431
6.000000	22.338831
6.100000	23.988007
6.200000	24.887556
6.300000	26.086956
6.400000	26.986507
6.500000	28.335833
6.600000	29.685158
6.700000	30.734632
6.800000	31.334333
6.900000	32.083958
7.000000	33.133434
7.100000	33.883057
7.200000	35.082458
7.300000	36.131935
7.400000	36.731636
7.500000	37.181408
7.600000	37.481258
7.700000	38.080959
7.800000	39.130436
7.900000	40.029984
8.000000	40.629684
8.100000	41.079460
8.200000	42.128937
8.300000	42.878559
8.400000	43.628185
8.500000	43.928036
8.600000	44.677662
8.700000	45.277363
8.800000	46.026985
8.900000	46.776611
9.000000	47.676163
9.100000	48.275864
9.200000	48.725636
9.300000	49.325336
9.400000	49.775112
9.500000	49.925037
9.600000	50.524738
9.700000	51.124439
9.800000	51.874062
9.900000	52.773613
10.000000	53.673164
10.100000	53.823090
10.200000	54.422787
10.300000	54.872562
10.400000	56.071964
10.500000	56.671665
10.600000	56.971516
10.700000	57.871063
10.800000	58.320839
10.900000	58.470764
11.000000	59.820091
11.100000	60.569714
11.200000	60.719639
11.300000	61.169415
11.400000	61.919041
11.500000	62.068966
11.600000	62.218891
11.700000	62.968517
11.800000	63.118443
11.900000	63.268364
12.000000	63.268364
12.100000	63.718140
12.200000	63.868065
12.300000	64.467766
12.400000	65.067467
12.500000	65.517242
12.600000	65.817093
12.700000	65.967018
12.800000	66.116943
12.900000	66.266869
13.000000	67.316345
13.100000	67.766113
13.200000	68.065964
13.300000	68.065964
13.400000	68.365814
13.500000	68.515739
13.600000	68.815590
13.700000	68.815590
13.800000	68.815590
13.900000	68.965515
14.000000	68.965515
14.100000	69.115440
14.200000	69.415291
14.300000	69.415291
14.400000	69.715141
14.500000	70.314842
14.600000	70.464767
14.700000	70.614693
14.800000	70.764618
14.900000	70.914543
15.000000	71.364319
15.100000	71.364319
15.200000	71.664169
15.300000	71.664169
15.400000	71.814095
15.500000	72.113945
15.600000	72.263870
15.700000	72.263870
15.800000	72.563721
15.900000	73.013496
16.000000	73.313347
16.100000	73.613190
16.200001	73.913040
16.299999	74.062965
16.400000	74.212891
16.500000	74.512741
16.600000	74.662666
16.700001	74.962517
16.799999	75.112442
16.900000	75.112442
17.000000	75.712143
17.100000	76.011993
17.200001	76.311844
17.299999	76.761620
17.400000	76.761620
17.500000	76.761620
17.600000	76.761620
17.700001	77.061470
17.799999	77.211395
17.900000	77.361320
18.000000	77.361320
18.100000	77.811096
18.200001	77.811096
18.299999	77.811096
18.400000	77.961021
18.500000	77.961021
18.600000	78.260872
18.700001	78.410797
18.799999	78.410797
18.900000	78.410797
19.000000	78.560722
19.100000	78.710648
19.200001	78.860573
19.299999	79.310349
19.400000	79.310349
19.500000	79.460266
19.600000	79.610191
19.700001	79.910042
19.799999	79.910042
19.900000	79.910042
20.000000	79.910042
20.100000	80.209892
20.200001	80.359818
20.299999	80.359818
20.400000	80.359818
20.500000	80.359818
20.600000	80.359818
20.700001	80.359818
20.799999	80.509743
20.900000	80.659668
21.000000	81.109444
21.100000	81.559219
21.200001	81.709145
21.299999	81.709145
21.400000	81.709145
21.500000	81.709145
21.600000	81.859070
21.700001	82.008995
21.799999	82.158920
21.900000	82.308846
22.000000	82.458771
22.100000	82.458771
22.200001	82.758621
22.299999	82.908546
22.400000	83.058472
22.500000	83.058472
22.600000	83.208397
22.700001	83.208397
22.799999	83.508247
22.900000	83.658173
23.000000	83.958023
23.100000	83.958023
23.200001	84.107948
23.299999	84.107948
23.400000	84.107948
23.500000	84.257874
23.600000	84.257874
23.700001	84.557724
23.799999	84.557724
23.900000	84.557724
24.000000	84.557724
24.100000	84.557724
24.200001	84.857574
24.299999	84.857574
24.400000	84.857574
24.500000	84.857574
24.600000	84.857574
24.700001	84.857574
24.799999	84.857574
24.900000	84.857574
25.000000	85.157425
25.100000	85.157425
25.200001	85.307343
25.299999	85.457268
25.400000	85.457268
25.500000	85.757118
25.600000	85.757118
25.700001	85.757118
25.799999	85.757118
25.900000	85.757118
26.000000	85.757118
26.100000	85.907043
26.200001	85.907043
26.299999	85.907043
26.400000	85.907043
26.500000	85.907043
26.600000	86.206894
26.700001	86.206894
26.799999	86.206894
26.900000	86.206894
27.000000	86.356819
27.100000	86.506744
27.200001	86.506744
27.299999	86.656670
27.400000	86.806595
27.500000	86.806595
27.600000	86.806595
27.700001	86.806595
27.799999	86.806595
27.900000	86.806595
28.000000	86.956520
28.100000	86.956520
28.200001	87.106445
28.299999	87.106445
28.400000	87.106445
28.500000	87.106445
28.600000	87.106445
28.700001	87.106445
28.799999	87.106445
28.900000	87.106445
29.000000	87.106445
29.100000	87.106445
29.200001	87.106445
29.299999	87.106445
29.400000	87.106445
29.500000	87.106445
29.600000	87.106445
29.700001	87.106445
29.799999	87.106445
29.900000	87.106445
30.000000	87.106445
30.100000	87.106445
30.200001	87.106445
30.299999	87.106445
30.400000	87.106445
30.500000	87.106445
30.600000	87.106445
30.700001	87.106445
30.799999	87.106445
30.900000	87.106445
31.000000	87.106445
31.100000	87.106445
31.200001	87.106445
31.299999	87.256371
31.400000	87.256371
31.500000	87.256371
31.600000	87.406296
31.700001	87.406296
31.799999	87.406296
31.900000	87.406296
32.000000	87.406296
32.099998	87.406296
32.200001	87.406296
32.299999	87.406296
32.400002	87.406296
32.500000	87.406296
32.599998	87.406296
32.700001	87.406296
32.799999	87.406296
32.900002	87.406296
33.000000	87.406296
33.099998	87.406296
33.200001	87.406296
33.299999	87.406296
33.400002	87.406296
33.500000	87.406296
33.599998	87.406296
33.700001	87.406296
33.799999	87.406296
33.900002	87.406296
34.000000	87.406296
34.099998	87.406296
34.200001	87.406296
34.299999	87.556221
34.400002	87.556221
34.500000	87.556221
34.599998	87.556221
34.700001	87.556221
34.799999	87.556221
34.900002	87.556221
35.000000	87.556221
35.099998	87.556221
35.200001	87.706146
35.299999	87.706146
35.400002	87.706146
35.500000	87.706146
35.599998	87.706146
35.700001	87.706146
35.799999	87.706146
35.900002	87.706146
36.000000	87.706146
36.099998	87.706146
36.200001	87.706146
36.299999	87.856071
36.400002	87.856071
36.500000	87.856071
36.599998	87.856071
36.700001	87.856071
36.799999	87.856071
36.900002	87.856071
37.000000	87.856071
37.099998	87.856071
37.200001	87.856071
37.299999	87.856071
37.400002	87.856071
37.500000	87.856071
37.599998	87.856071
37.700001	87.856071
37.799999	87.856071
37.900002	87.856071
38.000000	87.856071
38.099998	87.856071
38.200001	87.856071
38.299999	87.856071
38.400002	87.856071
38.500000	87.856071
38.599998	87.856071
38.700001	87.856071
38.799999	87.856071
38.900002	87.856071
39.000000	87.856071
39.099998	87.856071
39.200001	87.856071
39.299999	87.856071
39.400002	87.856071
39.500000	88.005997
39.599998	88.005997
39.700001	88.005997
39.799999	88.005997
39.900002	88.005997
40.000000	88.155922
40.099998	88.155922
40.200001	88.155922
40.299999	88.155922
40.400002	88.155922
40.500000	88.155922
40.599998	88.155922
40.700001	88.155922
40.799999	88.155922
40.900002	88.155922
41.000000	88.155922
41.099998	88.155922
41.200001	88.155922
41.299999	88.155922
41.400002	88.155922
41.500000	88.155922
41.599998	88.155922
41.700001	88.155922
41.799999	88.155922
41.900002	88.155922
42.000000	88.155922
42.099998	88.155922
42.200001	88.305847
42.299999	88.305847
42.400002	88.305847
42.500000	88.305847
42.599998	88.305847
42.700001	88.305847
42.799999	88.305847
42.900002	88.305847
43.000000	88.305847
43.099998	88.305847
43.200001	88.305847
43.299999	88.305847
43.400002	88.305847
43.500000	88.305847
43.599998	88.305847
43.700001	88.305847
43.799999	88.305847
43.900002	88.305847
44.000000	88.455772
44.099998	88.455772
44.200001	88.455772
44.299999	88.455772
44.400002	88.455772
44.500000	88.455772
44.599998	88.455772
44.700001	88.455772
44.799999	88.455772
44.900002	88.455772
45.000000	88.455772
45.099998	88.455772
45.200001	88.455772
45.299999	88.455772
45.400002	88.455772
45.500000	88.455772
45.599998	88.455772
45.700001	88.455772
45.799999	88.455772
45.900002	88.455772
46.000000	88.455772
46.099998	88.455772
46.200001	88.455772
46.299999	88.455772
46.400002	88.455772
46.500000	88.455772
46.599998	88.455772
46.700001	88.455772
46.799999	88.455772
46.900002	88.455772
47.000000	88.455772
47.099998	88.455772
47.200001	88.455772
47.299999	88.455772
47.400002	88.455772
47.500000	88.455772
47.599998	88.455772
47.700001	88.455772
47.799999	88.455772
47.900002	88.455772
48.000000	88.605698
48.099998	88.605698
48.200001	88.605698
48.299999	88.605698
48.400002	88.605698
48.500000	88.605698
48.599998	88.605698
48.700001	88.605698
48.799999	88.605698
48.900002	88.605698
49.000000	88.605698
49.099998	88.605698
49.200001	88.605698
49.299999	88.605698
49.400002	88.605698
49.500000	88.605698
49.599998	88.605698
49.700001	88.605698
49.799999	88.605698
49.900002	88.605698


==> fig/occlinemod_2dRes/glue_Tekin.txt <==
thresh	accuracy
0.000000	0.000000
5.000000	6.530000
10.000000	26.910000
15.000000	39.650000
20.000000	46.510000
25.000000	50.060000
30.000000	51.940000
35.000000	53.270000
40.000000	53.490000
45.000000	54.150000
50.000000	54.600000


==> fig/occlinemod_2dRes/holepuncher_BB8.txt <==
thresh	accuracy
48.601399	97.957289
43.741259	97.771588
43.636364	97.678737
39.370629	95.450325
24.580420	84.586815
18.916084	79.108635
13.006993	62.766945
9.230769	38.440111
6.223776	8.449396
5.209790	2.321263
4.020979	0.464253
0.069930	0.371402


==> fig/occlinemod_2dRes/holepuncher_DeepIM.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.000000
0.700000	0.000000
0.800000	0.000000
0.900000	0.000000
1.000000	0.082645
1.100000	0.165289
1.200000	0.165289
1.300000	0.413223
1.400000	0.495868
1.500000	0.743802
1.600000	1.074380
1.700000	1.074380
1.800000	1.157025
1.900000	1.652893
2.000000	1.900826
2.100000	2.314049
2.200000	3.140496
2.300000	3.966942
2.400000	4.958678
2.500000	6.280992
2.600000	7.851240
2.700000	10.000000
2.800000	11.570248
2.900000	13.305785
3.000000	14.793388
3.100000	17.272728
3.200000	20.247934
3.300000	23.553719
3.400000	25.785124
3.500000	28.181818
3.600000	31.322313
3.700000	33.801651
3.800000	35.950413
3.900000	37.933884
4.000000	40.165291
4.100000	41.735538
4.200000	43.884296
4.300000	45.619835
4.400000	48.016529
4.500000	49.752068
4.600000	51.074379
4.700000	54.132233
4.800000	56.694214
4.900000	58.842976
5.000000	61.157024
5.100000	63.305786
5.200000	65.867767
5.300000	67.851242
5.400000	69.338844
5.500000	70.661156
5.600000	71.487602
5.700000	72.975204
5.800000	74.049583
5.900000	75.123970
6.000000	75.950417
6.100000	76.776863
6.200000	77.520660
6.300000	78.512398
6.400000	79.090912
6.500000	79.669418
6.600000	80.495865
6.700000	81.239670
6.800000	81.652893
6.900000	82.396698
7.000000	82.727272
7.100000	83.057854
7.200000	83.801651
7.300000	84.214874
7.400000	84.793388
7.500000	85.041321
7.600000	85.950417
7.700000	86.446281
7.800000	86.859505
7.900000	87.024796
8.000000	87.107437
8.100000	87.272728
8.200000	87.851242
8.300000	88.181816
8.400000	88.429749
8.500000	88.512398
8.600000	88.595039
8.700000	88.842972
8.800000	89.090912
8.900000	89.504135
9.000000	89.752068
9.100000	90.000000
9.200000	90.082642
9.300000	90.165291
9.400000	90.413223
9.500000	90.826447
9.600000	90.909088
9.700000	91.074379
9.800000	91.074379
9.900000	91.157028
10.000000	91.239670
10.100000	91.239670
10.200000	91.239670
10.300000	91.322311
10.400000	91.322311
10.500000	91.487602
10.600000	91.487602
10.700000	91.487602
10.800000	91.487602
10.900000	91.652893
11.000000	91.735535
11.100000	91.818184
11.200000	91.818184
11.300000	91.900826
11.400000	91.900826
11.500000	91.900826
11.600000	91.983475
11.700000	91.983475
11.800000	92.066116
11.900000	92.066116
12.000000	92.231407
12.100000	92.231407
12.200000	92.314049
12.300000	92.396698
12.400000	92.479340
12.500000	92.479340
12.600000	92.479340
12.700000	92.561981
12.800000	92.561981
12.900000	92.561981
13.000000	92.727272
13.100000	92.975204
13.200000	92.975204
13.300000	92.975204
13.400000	92.975204
13.500000	92.975204
13.600000	92.975204
13.700000	92.975204
13.800000	92.975204
13.900000	92.975204
14.000000	92.975204
14.100000	92.975204
14.200000	93.057854
14.300000	93.057854
14.400000	93.057854
14.500000	93.057854
14.600000	93.140495
14.700000	93.140495
14.800000	93.140495
14.900000	93.140495
15.000000	93.140495
15.100000	93.140495
15.200000	93.140495
15.300000	93.223137
15.400000	93.223137
15.500000	93.388428
15.600000	93.388428
15.700000	93.388428
15.800000	93.388428
15.900000	93.388428
16.000000	93.388428
16.100000	93.471077
16.200001	93.553719
16.299999	93.553719
16.400000	93.636360
16.500000	93.636360
16.600000	93.636360
16.700001	93.636360
16.799999	93.636360
16.900000	93.636360
17.000000	93.636360
17.100000	93.636360
17.200001	93.801651
17.299999	93.801651
17.400000	93.801651
17.500000	93.884300
17.600000	93.966942
17.700001	93.966942
17.799999	94.132233
17.900000	94.132233
18.000000	94.132233
18.100000	94.132233
18.200001	94.132233
18.299999	94.132233
18.400000	94.132233
18.500000	94.132233
18.600000	94.132233
18.700001	94.132233
18.799999	94.132233
18.900000	94.132233
19.000000	94.132233
19.100000	94.132233
19.200001	94.214874
19.299999	94.297523
19.400000	94.380165
19.500000	94.380165
19.600000	94.380165
19.700001	94.380165
19.799999	94.380165
19.900000	94.380165
20.000000	94.462807
20.100000	94.545456
20.200001	94.545456
20.299999	94.545456
20.400000	94.545456
20.500000	94.545456
20.600000	94.545456
20.700001	94.545456
20.799999	94.545456
20.900000	94.545456
21.000000	94.545456
21.100000	94.545456
21.200001	94.545456
21.299999	94.545456
21.400000	94.545456
21.500000	94.545456
21.600000	94.545456
21.700001	94.545456
21.799999	94.545456
21.900000	94.628098
22.000000	94.628098
22.100000	94.628098
22.200001	94.628098
22.299999	94.628098
22.400000	94.628098
22.500000	94.628098
22.600000	94.710747
22.700001	94.793388
22.799999	94.876030
22.900000	94.876030
23.000000	94.876030
23.100000	94.876030
23.200001	94.876030
23.299999	94.958679
23.400000	94.958679
23.500000	94.958679
23.600000	94.958679
23.700001	94.958679
23.799999	94.958679
23.900000	94.958679
24.000000	94.958679
24.100000	95.041321
24.200001	95.041321
24.299999	95.123970
24.400000	95.206612
24.500000	95.206612
24.600000	95.206612
24.700001	95.206612
24.799999	95.206612
24.900000	95.206612
25.000000	95.206612
25.100000	95.206612
25.200001	95.289253
25.299999	95.289253
25.400000	95.289253
25.500000	95.289253
25.600000	95.371902
25.700001	95.371902
25.799999	95.371902
25.900000	95.454544
26.000000	95.454544
26.100000	95.454544
26.200001	95.454544
26.299999	95.537193
26.400000	95.537193
26.500000	95.619835
26.600000	95.619835
26.700001	95.702477
26.799999	95.702477
26.900000	95.702477
27.000000	95.702477
27.100000	95.702477
27.200001	95.785126
27.299999	95.785126
27.400000	95.785126
27.500000	95.867767
27.600000	95.867767
27.700001	95.867767
27.799999	95.867767
27.900000	95.867767
28.000000	95.867767
28.100000	95.867767
28.200001	95.867767
28.299999	95.867767
28.400000	95.867767
28.500000	95.867767
28.600000	95.867767
28.700001	95.867767
28.799999	95.950417
28.900000	95.950417
29.000000	95.950417
29.100000	95.950417
29.200001	95.950417
29.299999	96.033058
29.400000	96.033058
29.500000	96.033058
29.600000	96.033058
29.700001	96.033058
29.799999	96.033058
29.900000	96.115700
30.000000	96.115700
30.100000	96.115700
30.200001	96.115700
30.299999	96.115700
30.400000	96.115700
30.500000	96.115700
30.600000	96.115700
30.700001	96.115700
30.799999	96.115700
30.900000	96.115700
31.000000	96.115700
31.100000	96.280991
31.200001	96.280991
31.299999	96.280991
31.400000	96.280991
31.500000	96.280991
31.600000	96.280991
31.700001	96.363640
31.799999	96.363640
31.900000	96.446281
32.000000	96.446281
32.099998	96.446281
32.200001	96.446281
32.299999	96.528923
32.400002	96.528923
32.500000	96.528923
32.599998	96.528923
32.700001	96.528923
32.799999	96.528923
32.900002	96.528923
33.000000	96.528923
33.099998	96.528923
33.200001	96.528923
33.299999	96.611572
33.400002	96.611572
33.500000	96.611572
33.599998	96.611572
33.700001	96.611572
33.799999	96.611572
33.900002	96.611572
34.000000	96.611572
34.099998	96.611572
34.200001	96.611572
34.299999	96.694214
34.400002	96.694214
34.500000	96.694214
34.599998	96.694214
34.700001	96.694214
34.799999	96.694214
34.900002	96.776863
35.000000	96.776863
35.099998	96.776863
35.200001	96.776863
35.299999	96.776863
35.400002	96.776863
35.500000	96.776863
35.599998	96.776863
35.700001	96.776863
35.799999	96.776863
35.900002	96.776863
36.000000	96.776863
36.099998	96.776863
36.200001	96.776863
36.299999	96.776863
36.400002	96.776863
36.500000	96.776863
36.599998	96.776863
36.700001	96.776863
36.799999	96.776863
36.900002	96.776863
37.000000	96.776863
37.099998	96.776863
37.200001	96.776863
37.299999	96.776863
37.400002	96.776863
37.500000	96.776863
37.599998	96.776863
37.700001	96.776863
37.799999	96.776863
37.900002	96.776863
38.000000	96.776863
38.099998	96.776863
38.200001	96.776863
38.299999	96.776863
38.400002	96.776863
38.500000	96.859505
38.599998	96.859505
38.700001	96.942146
38.799999	96.942146
38.900002	96.942146
39.000000	96.942146
39.099998	96.942146
39.200001	96.942146
39.299999	96.942146
39.400002	96.942146
39.500000	96.942146
39.599998	96.942146
39.700001	96.942146
39.799999	96.942146
39.900002	96.942146
40.000000	96.942146
40.099998	96.942146
40.200001	96.942146
40.299999	96.942146
40.400002	97.024796
40.500000	97.024796
40.599998	97.024796
40.700001	97.024796
40.799999	97.107437
40.900002	97.107437
41.000000	97.107437
41.099998	97.190086
41.200001	97.190086
41.299999	97.190086
41.400002	97.190086
41.500000	97.272728
41.599998	97.272728
41.700001	97.272728
41.799999	97.272728
41.900002	97.272728
42.000000	97.272728
42.099998	97.272728
42.200001	97.272728
42.299999	97.272728
42.400002	97.272728
42.500000	97.272728
42.599998	97.272728
42.700001	97.272728
42.799999	97.272728
42.900002	97.272728
43.000000	97.272728
43.099998	97.272728
43.200001	97.272728
43.299999	97.272728
43.400002	97.272728
43.500000	97.272728
43.599998	97.272728
43.700001	97.272728
43.799999	97.272728
43.900002	97.272728
44.000000	97.272728
44.099998	97.272728
44.200001	97.272728
44.299999	97.272728
44.400002	97.272728
44.500000	97.272728
44.599998	97.355370
44.700001	97.355370
44.799999	97.355370
44.900002	97.355370
45.000000	97.355370
45.099998	97.355370
45.200001	97.438019
45.299999	97.438019
45.400002	97.438019
45.500000	97.438019
45.599998	97.438019
45.700001	97.438019
45.799999	97.438019
45.900002	97.438019
46.000000	97.438019
46.099998	97.438019
46.200001	97.520660
46.299999	97.520660
46.400002	97.520660
46.500000	97.520660
46.599998	97.520660
46.700001	97.603302
46.799999	97.603302
46.900002	97.603302
47.000000	97.603302
47.099998	97.603302
47.200001	97.603302
47.299999	97.603302
47.400002	97.685951
47.500000	97.685951
47.599998	97.685951
47.700001	97.768593
47.799999	97.768593
47.900002	97.768593
48.000000	97.768593
48.099998	97.768593
48.200001	97.768593
48.299999	97.768593
48.400002	97.768593
48.500000	97.768593
48.599998	97.768593
48.700001	97.768593
48.799999	97.768593
48.900002	97.768593
49.000000	97.768593
49.099998	97.768593
49.200001	97.768593
49.299999	97.768593
49.400002	97.768593
49.500000	97.933884
49.599998	97.933884
49.700001	97.933884
49.799999	97.933884
49.900002	97.933884


==> fig/occlinemod_2dRes/holepuncher_PoseCNN+ICP.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.082645
0.700000	0.165289
0.800000	0.330579
0.900000	0.661157
1.000000	1.157025
1.100000	1.652893
1.200000	2.809917
1.300000	3.884298
1.400000	4.297521
1.500000	5.454545
1.600000	6.446281
1.700000	8.264462
1.800000	10.082644
1.900000	11.322314
2.000000	12.975206
2.100000	13.553719
2.200000	14.628099
2.300000	15.785124
2.400000	17.107437
2.500000	18.181818
2.600000	19.421488
2.700000	21.074381
2.800000	22.561983
2.900000	23.801653
3.000000	25.619835
3.100000	26.694216
3.200000	28.595041
3.300000	30.165289
3.400000	31.652893
3.500000	33.305786
3.600000	34.628098
3.700000	36.198349
3.800000	37.438015
3.900000	39.421486
4.000000	40.826447
4.100000	42.644627
4.200000	44.958679
4.300000	46.776859
4.400000	48.512398
4.500000	50.661156
4.600000	53.305786
4.700000	55.289257
4.800000	57.603306
4.900000	59.669422
5.000000	61.322315
5.100000	63.305786
5.200000	64.628098
5.300000	66.611572
5.400000	67.685951
5.500000	68.842972
5.600000	69.669418
5.700000	70.743805
5.800000	72.231407
5.900000	73.471077
6.000000	74.380165
6.100000	75.454544
6.200000	76.942146
6.300000	77.933884
6.400000	78.677689
6.500000	79.338844
6.600000	79.752068
6.700000	80.495865
6.800000	81.487602
6.900000	81.900826
7.000000	82.479340
7.100000	83.057854
7.200000	83.057854
7.300000	83.553719
7.400000	84.380165
7.500000	84.793388
7.600000	85.371902
7.700000	85.702477
7.800000	85.950417
7.900000	86.446281
8.000000	87.024796
8.100000	87.272728
8.200000	87.603302
8.300000	87.603302
8.400000	87.851242
8.500000	87.933884
8.600000	88.264465
8.700000	88.347107
8.800000	88.429749
8.900000	88.925621
9.000000	89.008263
9.100000	89.090912
9.200000	89.256195
9.300000	89.504135
9.400000	89.669418
9.500000	90.082642
9.600000	90.247932
9.700000	90.578514
9.800000	90.743805
9.900000	90.826447
10.000000	90.991737
10.100000	91.074379
10.200000	91.157028
10.300000	91.157028
10.400000	91.239670
10.500000	91.404961
10.600000	91.487602
10.700000	91.487602
10.800000	91.570251
10.900000	91.570251
11.000000	91.652893
11.100000	91.818184
11.200000	91.818184
11.300000	91.818184
11.400000	91.900826
11.500000	92.066116
11.600000	92.148758
11.700000	92.314049
11.800000	92.561981
11.900000	92.561981
12.000000	92.644630
12.100000	92.727272
12.200000	92.727272
12.300000	92.727272
12.400000	92.809914
12.500000	92.892563
12.600000	92.975204
12.700000	92.975204
12.800000	93.140495
12.900000	93.140495
13.000000	93.140495
13.100000	93.223137
13.200000	93.223137
13.300000	93.388428
13.400000	93.388428
13.500000	93.388428
13.600000	93.388428
13.700000	93.388428
13.800000	93.388428
13.900000	93.388428
14.000000	93.388428
14.100000	93.388428
14.200000	93.471077
14.300000	93.553719
14.400000	93.636360
14.500000	93.636360
14.600000	93.636360
14.700000	93.719009
14.800000	93.719009
14.900000	93.719009
15.000000	93.719009
15.100000	93.719009
15.200000	93.719009
15.300000	93.719009
15.400000	93.719009
15.500000	93.884300
15.600000	93.884300
15.700000	93.884300
15.800000	93.884300
15.900000	93.966942
16.000000	93.966942
16.100000	93.966942
16.200001	93.966942
16.299999	93.966942
16.400000	93.966942
16.500000	93.966942
16.600000	93.966942
16.700001	93.966942
16.799999	93.966942
16.900000	94.132233
17.000000	94.132233
17.100000	94.132233
17.200001	94.214874
17.299999	94.297523
17.400000	94.297523
17.500000	94.297523
17.600000	94.297523
17.700001	94.297523
17.799999	94.297523
17.900000	94.297523
18.000000	94.297523
18.100000	94.297523
18.200001	94.297523
18.299999	94.297523
18.400000	94.297523
18.500000	94.380165
18.600000	94.380165
18.700001	94.380165
18.799999	94.380165
18.900000	94.462807
19.000000	94.462807
19.100000	94.462807
19.200001	94.462807
19.299999	94.545456
19.400000	94.545456
19.500000	94.545456
19.600000	94.545456
19.700001	94.545456
19.799999	94.628098
19.900000	94.628098
20.000000	94.628098
20.100000	94.628098
20.200001	94.710747
20.299999	94.710747
20.400000	94.710747
20.500000	94.793388
20.600000	94.793388
20.700001	94.793388
20.799999	94.876030
20.900000	94.958679
21.000000	94.958679
21.100000	95.041321
21.200001	95.041321
21.299999	95.041321
21.400000	95.041321
21.500000	95.041321
21.600000	95.041321
21.700001	95.041321
21.799999	95.041321
21.900000	95.041321
22.000000	95.041321
22.100000	95.041321
22.200001	95.041321
22.299999	95.041321
22.400000	95.041321
22.500000	95.041321
22.600000	95.041321
22.700001	95.041321
22.799999	95.123970
22.900000	95.123970
23.000000	95.123970
23.100000	95.206612
23.200001	95.206612
23.299999	95.206612
23.400000	95.206612
23.500000	95.206612
23.600000	95.206612
23.700001	95.206612
23.799999	95.206612
23.900000	95.206612
24.000000	95.206612
24.100000	95.289253
24.200001	95.289253
24.299999	95.289253
24.400000	95.289253
24.500000	95.289253
24.600000	95.289253
24.700001	95.371902
24.799999	95.371902
24.900000	95.371902
25.000000	95.371902
25.100000	95.371902
25.200001	95.454544
25.299999	95.454544
25.400000	95.537193
25.500000	95.537193
25.600000	95.537193
25.700001	95.537193
25.799999	95.537193
25.900000	95.537193
26.000000	95.537193
26.100000	95.537193
26.200001	95.537193
26.299999	95.619835
26.400000	95.619835
26.500000	95.702477
26.600000	95.702477
26.700001	95.785126
26.799999	95.785126
26.900000	95.785126
27.000000	95.785126
27.100000	95.785126
27.200001	95.785126
27.299999	95.785126
27.400000	95.867767
27.500000	95.867767
27.600000	95.867767
27.700001	95.867767
27.799999	95.867767
27.900000	95.950417
28.000000	95.950417
28.100000	95.950417
28.200001	95.950417
28.299999	95.950417
28.400000	96.033058
28.500000	96.033058
28.600000	96.033058
28.700001	96.115700
28.799999	96.115700
28.900000	96.115700
29.000000	96.115700
29.100000	96.198349
29.200001	96.363640
29.299999	96.363640
29.400000	96.363640
29.500000	96.363640
29.600000	96.363640
29.700001	96.446281
29.799999	96.611572
29.900000	96.611572
30.000000	96.611572
30.100000	96.611572
30.200001	96.611572
30.299999	96.611572
30.400000	96.611572
30.500000	96.611572
30.600000	96.611572
30.700001	96.611572
30.799999	96.611572
30.900000	96.611572
31.000000	96.611572
31.100000	96.611572
31.200001	96.611572
31.299999	96.611572
31.400000	96.611572
31.500000	96.611572
31.600000	96.611572
31.700001	96.694214
31.799999	96.694214
31.900000	96.776863
32.000000	96.776863
32.099998	96.776863
32.200001	96.859505
32.299999	96.859505
32.400002	96.859505
32.500000	96.859505
32.599998	96.859505
32.700001	96.859505
32.799999	96.859505
32.900002	96.859505
33.000000	96.942146
33.099998	96.942146
33.200001	96.942146
33.299999	96.942146
33.400002	96.942146
33.500000	96.942146
33.599998	96.942146
33.700001	96.942146
33.799999	96.942146
33.900002	96.942146
34.000000	97.024796
34.099998	97.024796
34.200001	97.024796
34.299999	97.024796
34.400002	97.024796
34.500000	97.024796
34.599998	97.024796
34.700001	97.190086
34.799999	97.190086
34.900002	97.190086
35.000000	97.272728
35.099998	97.272728
35.200001	97.272728
35.299999	97.272728
35.400002	97.272728
35.500000	97.272728
35.599998	97.272728
35.700001	97.272728
35.799999	97.272728
35.900002	97.272728
36.000000	97.272728
36.099998	97.272728
36.200001	97.272728
36.299999	97.272728
36.400002	97.272728
36.500000	97.272728
36.599998	97.272728
36.700001	97.272728
36.799999	97.272728
36.900002	97.272728
37.000000	97.355370
37.099998	97.355370
37.200001	97.355370
37.299999	97.355370
37.400002	97.355370
37.500000	97.355370
37.599998	97.355370
37.700001	97.355370
37.799999	97.355370
37.900002	97.355370
38.000000	97.355370
38.099998	97.355370
38.200001	97.355370
38.299999	97.355370
38.400002	97.355370
38.500000	97.355370
38.599998	97.355370
38.700001	97.355370
38.799999	97.355370
38.900002	97.355370
39.000000	97.355370
39.099998	97.355370
39.200001	97.355370
39.299999	97.355370
39.400002	97.355370
39.500000	97.355370
39.599998	97.355370
39.700001	97.355370
39.799999	97.355370
39.900002	97.355370
40.000000	97.355370
40.099998	97.355370
40.200001	97.355370
40.299999	97.355370
40.400002	97.355370
40.500000	97.355370
40.599998	97.355370
40.700001	97.355370
40.799999	97.355370
40.900002	97.355370
41.000000	97.355370
41.099998	97.355370
41.200001	97.355370
41.299999	97.438019
41.400002	97.438019
41.500000	97.438019
41.599998	97.438019
41.700001	97.438019
41.799999	97.438019
41.900002	97.438019
42.000000	97.520660
42.099998	97.520660
42.200001	97.520660
42.299999	97.520660
42.400002	97.520660
42.500000	97.520660
42.599998	97.520660
42.700001	97.520660
42.799999	97.520660
42.900002	97.520660
43.000000	97.520660
43.099998	97.520660
43.200001	97.520660
43.299999	97.520660
43.400002	97.520660
43.500000	97.520660
43.599998	97.520660
43.700001	97.520660
43.799999	97.520660
43.900002	97.520660
44.000000	97.520660
44.099998	97.520660
44.200001	97.520660
44.299999	97.520660
44.400002	97.520660
44.500000	97.520660
44.599998	97.520660
44.700001	97.520660
44.799999	97.520660
44.900002	97.520660
45.000000	97.520660
45.099998	97.520660
45.200001	97.520660
45.299999	97.520660
45.400002	97.520660
45.500000	97.520660
45.599998	97.520660
45.700001	97.520660
45.799999	97.520660
45.900002	97.603302
46.000000	97.603302
46.099998	97.603302
46.200001	97.603302
46.299999	97.603302
46.400002	97.603302
46.500000	97.603302
46.599998	97.603302
46.700001	97.603302
46.799999	97.603302
46.900002	97.768593
47.000000	97.768593
47.099998	97.768593
47.200001	97.768593
47.299999	97.768593
47.400002	97.768593
47.500000	97.768593
47.599998	97.768593
47.700001	97.768593
47.799999	97.768593
47.900002	97.768593
48.000000	97.768593
48.099998	97.768593
48.200001	97.768593
48.299999	97.768593
48.400002	97.768593
48.500000	97.768593
48.599998	97.768593
48.700001	97.851242
48.799999	97.851242
48.900002	97.851242
49.000000	97.851242
49.099998	97.933884
49.200001	97.933884
49.299999	97.933884
49.400002	97.933884
49.500000	97.933884
49.599998	97.933884
49.700001	97.933884
49.799999	97.933884
49.900002	98.016525


==> fig/occlinemod_2dRes/holepuncher_PoseCNN.txt <==
thresh	accuracy
0.000000	0.000000
0.100000	0.000000
0.200000	0.000000
0.300000	0.000000
0.400000	0.000000
0.500000	0.000000
0.600000	0.000000
0.700000	0.000000
0.800000	0.000000
0.900000	0.000000
1.000000	0.000000
1.100000	0.000000
1.200000	0.000000
1.300000	0.000000
1.400000	0.000000
1.500000	0.082645
1.600000	0.165289
1.700000	0.247934
1.800000	0.330579
1.900000	0.413223
2.000000	0.495868
2.100000	0.661157
2.200000	0.826446
2.300000	0.991736
2.400000	1.157025
2.500000	1.322314
2.600000	1.900826
2.700000	2.148760
2.800000	2.561984
2.900000	3.057851
3.000000	3.636364
3.100000	4.214876
3.200000	4.958678
3.300000	6.115703
3.400000	6.776859
3.500000	7.438016
3.600000	8.181818
3.700000	9.008265
3.800000	9.752066
3.900000	10.826447
4.000000	11.652892
4.100000	12.644629
4.200000	13.636364
4.300000	15.371901
4.400000	16.363636
4.500000	17.107437
4.600000	18.181818
4.700000	19.421488
4.800000	20.826447
4.900000	21.404959
5.000000	23.057852
5.100000	24.545454
5.200000	25.619835
5.300000	27.107437
5.400000	28.264463
5.500000	29.504131
5.600000	30.743801
5.700000	31.570248
5.800000	32.809917
5.900000	34.049587
6.000000	35.454544
6.100000	36.611568
6.200000	37.438015
6.300000	38.842976
6.400000	39.917355
6.500000	40.909092
6.600000	41.487602
6.700000	42.644627
6.800000	43.719009
6.900000	44.297520
7.000000	44.958679
7.100000	45.785126
7.200000	46.859505
7.300000	47.768597
7.400000	48.595043
7.500000	49.504131
7.600000	50.413223
7.700000	51.157024
7.800000	51.900826
7.900000	53.057850
8.000000	54.380165
8.100000	54.876034
8.200000	55.867767
8.300000	56.942150
8.400000	57.851238
8.500000	58.595043
8.600000	59.256199
8.700000	60.000000
8.800000	60.826447
8.900000	61.487602
9.000000	62.231403
9.100000	62.892563
9.200000	63.884296
9.300000	64.628098
9.400000	65.206612
9.500000	65.785126
9.600000	66.528923
9.700000	66.942146
9.800000	67.438019
9.900000	67.933884
10.000000	68.512398
10.100000	69.256195
10.200000	69.752068
10.300000	70.413223
10.400000	71.157028
10.500000	71.735535
10.600000	72.066116
10.700000	73.140495
10.800000	73.801651
10.900000	73.884300
11.000000	74.628098
11.100000	75.123970
11.200000	75.537193
11.300000	76.033058
11.400000	76.446281
11.500000	76.694214
11.600000	77.272728
11.700000	77.768593
11.800000	78.347107
11.900000	78.760330
12.000000	78.925621
12.100000	79.173553
12.200000	79.669418
12.300000	80.330582
12.400000	80.661156
12.500000	81.322311
12.600000	81.818184
12.700000	82.066116
12.800000	82.314049
12.900000	82.644630
13.000000	82.975204
13.100000	83.140495
13.200000	83.388428
13.300000	83.471077
13.400000	83.636360
13.500000	84.049583
13.600000	84.214874
13.700000	84.628098
13.800000	85.123970
13.900000	85.537193
14.000000	85.537193
14.100000	86.033058
14.200000	86.115700
14.300000	86.280991
14.400000	86.446281
14.500000	86.611572
14.600000	86.859505
14.700000	87.190086
14.800000	87.272728
14.900000	87.355370
15.000000	87.520660
15.100000	87.933884
15.200000	87.933884
15.300000	88.016525
15.400000	88.181816
15.500000	88.429749
15.600000	88.512398
15.700000	88.677689
15.800000	88.760330
15.900000	88.925621
16.000000	89.173553
16.100000	89.421486
16.200001	89.669418
16.299999	89.669418
16.400000	89.834709
16.500000	89.917358
16.600000	90.165291
16.700001	90.247932
16.799999	90.330582
16.900000	90.495865
17.000000	90.661156
17.100000	90.743805
17.200001	90.909088
17.299999	91.074379
17.400000	91.074379
17.500000	91.239670
17.600000	91.404961
17.700001	91.487602
17.799999	91.652893
17.900000	91.818184
18.000000	91.818184
18.100000	91.983475
18.200001	91.983475
18.299999	92.066116
18.400000	92.148758
18.500000	92.231407
18.600000	92.231407
18.700001	92.396698
18.799999	92.396698
18.900000	92.396698
19.000000	92.644630
19.100000	92.809914
19.200001	92.809914
19.299999	92.809914
19.400000	92.809914
19.500000	92.892563
19.600000	92.892563
19.700001	93.057854
19.799999	93.057854
19.900000	93.140495
20.000000	93.223137
20.100000	93.305786
20.200001	93.388428
20.299999	93.471077
20.400000	93.553719
20.500000	93.553719
20.600000	93.719009
20.700001	93.801651
20.799999	93.801651
20.900000	93.801651
21.000000	93.801651
21.100000	93.884300
21.200001	93.966942
21.299999	94.049583
21.400000	94.214874
21.500000	94.297523
21.600000	94.380165
21.700001	94.380165
21.799999	94.462807
21.900000	94.462807
22.000000	94.462807
22.100000	94.462807
22.200001	94.462807
22.299999	94.462807
22.400000	94.462807
22.500000	94.462807
22.600000	94.462807
22.700001	94.545456
22.799999	94.545456
22.900000	94.628098
23.000000	94.628098
23.100000	94.710747
23.200001	94.793388
23.299999	94.958679
23.400000	94.958679
23.500000	94.958679
23.600000	95.041321
23.700001	95.206612
23.799999	95.289253
23.900000	95.371902
24.000000	95.454544
24.100000	95.702477
24.200001	96.033058
24.299999	96.033058
24.400000	96.115700
24.500000	96.115700
24.600000	96.115700
24.700001	96.115700
24.799999	96.198349
24.900000	96.198349
25.000000	96.198349
25.100000	96.198349
25.200001	96.198349
25.299999	96.198349
25.400000	96.198349
25.500000	96.198349
25.600000	96.280991
25.700001	96.363640
25.799999	96.363640
25.900000	96.363640
26.000000	96.363640
26.100000	96.363640
26.200001	96.363640
26.299999	96.363640
26.400000	96.363640
26.500000	96.363640
26.600000	96.363640
26.700001	96.446281
26.799999	96.446281
26.900000	96.446281
27.000000	96.446281
27.100000	96.446281
27.200001	96.446281
27.299999	96.446281
27.400000	96.446281
27.500000	96.446281
27.600000	96.446281
27.700001	96.446281
27.799999	96.446281
27.900000	96.446281
28.000000	96.446281
28.100000	96.528923
28.200001	96.528923
28.299999	96.528923
28.400000	96.528923
28.500000	96.528923
28.600000	96.528923
28.700001	96.528923
28.799999	96.528923
28.900000	96.528923
29.000000	96.528923
29.100000	96.528923
29.200001	96.528923
29.299999	96.528923
29.400000	96.528923
29.500000	96.611572
29.600000	96.611572
29.700001	96.694214
29.799999	96.694214
29.900000	96.694214
30.000000	96.694214
30.100000	96.694214
30.200001	96.694214
30.299999	96.694214
30.400000	96.694214
30.500000	96.694214
30.600000	96.694214
30.700001	96.694214
30.799999	96.694214
30.900000	96.694214
31.000000	96.694214
31.100000	96.694214
31.200001	96.694214
31.299999	96.694214
31.400000	96.694214
31.500000	96.694214
31.600000	96.776863
31.700001	96.776863
31.799999	96.776863
31.900000	96.776863
32.000000	96.776863
32.099998	96.776863
32.200001	96.776863
32.299999	96.776863
32.400002	96.776863
32.500000	96.776863
32.599998	96.776863
32.700001	96.776863
32.799999	96.776863
32.900002	96.776863
33.000000	96.776863
33.099998	96.776863
33.200001	96.776863
33.299999	96.859505
33.400002	96.859505
33.500000	96.859505
33.599998	96.859505
33.700001	96.859505
33.799999	96.859505
33.900002	96.859505
34.000000	96.859505
34.099998	96.859505
34.200001	96.942146
34.299999	97.024796
34.400002	97.024796
34.500000	97.024796
34.599998	97.024796
34.700001	97.024796
34.799999	97.107437
34.900002	97.107437
35.000000	97.107437
35.099998	97.107437
35.200001	97.107437
35.299999	97.107437
35.400002	97.107437
35.500000	97.107437
35.599998	97.107437
35.700001	97.107437
35.799999	97.107437
35.900002	97.190086
36.000000	97.190086
36.099998	97.190086
36.200001	97.190086
36.299999	97.190086
36.400002	97.190086
36.500000	97.190086
36.599998	97.190086
36.700001	97.190086
36.799999	97.190086
36.900002	97.272728
37.000000	97.272728
37.099998	97.272728
37.200001	97.272728
37.299999	97.272728
37.400002	97.272728
37.500000	97.272728
37.599998	97.272728
37.700001	97.272728
37.799999	97.272728
37.900002	97.272728
38.000000	97.355370
38.099998	97.355370
38.200001	97.355370
38.299999	97.355370
38.400002	97.355370
38.500000	97.355370
38.599998	97.355370
38.700001	97.355370
38.799999	97.355370
38.900002	97.355370
39.000000	97.355370
39.099998	97.355370
39.200001	97.355370
39.299999	97.355370
39.400002	97.355370
39.500000	97.355370
39.599998	97.355370
39.700001	97.438019
39.799999	97.438019
39.900002	97.438019
40.000000	97.438019
40.099998	97.438019
40.200001	97.438019
40.299999	97.438019
40.400002	97.438019
40.500000	97.438019
40.599998	97.438019
40.700001	97.438019
40.799999	97.438019
40.900002	97.438019
41.000000	97.438019
41.099998	97.438019
41.200001	97.438019
41.299999	97.438019
41.400002	97.438019
41.500000	97.603302
41.599998	97.603302
41.700001	97.603302
41.799999	97.603302
41.900002	97.603302
42.000000	97.603302
42.099998	97.603302
42.200001	97.603302
42.299999	97.603302
42.400002	97.603302
42.500000	97.603302
42.599998	97.603302
42.700001	97.603302
42.799999	97.603302
42.900002	97.603302
43.000000	97.603302
43.099998	97.603302
43.200001	97.603302
43.299999	97.603302
43.400002	97.603302
43.500000	97.603302
43.599998	97.603302
43.700001	97.603302
43.799999	97.685951
43.900002	97.685951
44.000000	97.685951
44.099998	97.685951
44.200001	97.685951
44.299999	97.685951
44.400002	97.685951
44.500000	97.685951
44.599998	97.685951
44.700001	97.685951
44.799999	97.685951
44.900002	97.685951
45.000000	97.685951
45.099998	97.685951
45.200001	97.685951
45.299999	97.685951
45.400002	97.685951
45.500000	97.685951
45.599998	97.685951
45.700001	97.685951
45.799999	97.685951
45.900002	97.685951
46.000000	97.685951
46.099998	97.685951
46.200001	97.685951
46.299999	97.685951
46.400002	97.685951
46.500000	97.685951
46.599998	97.685951
46.700001	97.685951
46.799999	97.685951
46.900002	97.685951
47.000000	97.685951
47.099998	97.685951
47.200001	97.685951
47.299999	97.685951
47.400002	97.768593
47.500000	97.768593
47.599998	97.768593
47.700001	97.768593
47.799999	97.768593
47.900002	97.768593
48.000000	97.768593
48.099998	97.768593
48.200001	97.768593
48.299999	97.851242
48.400002	97.851242
48.500000	97.933884
48.599998	97.933884
48.700001	97.933884
48.799999	97.933884
48.900002	97.933884
49.000000	97.933884
49.099998	97.933884
49.200001	97.933884
49.299999	97.933884
49.400002	97.933884
49.500000	97.933884
49.599998	97.933884
49.700001	97.933884
49.799999	97.933884
49.900002	97.933884


==> fig/occlinemod_2dRes/holepuncher_Tekin.txt <==
thresh	accuracy
0.000000	0.000000
5.000000	8.260000
10.000000	39.500000
15.000000	53.310000
20.000000	62.560000
25.000000	68.020000
30.000000	74.630000
35.000000	80.660000
40.000000	85.540000
45.000000	89.420000
50.000000	91.320000


==> fig/ycbvideo_eval/Heatmap_adi10.txt <==
classid    accuracy
0	32.9
1	62.6
2	44.5
3	31.1
4	42.0
5	6.79
6	58.4
7	42.5
8	37.6
9	16.8
10	57.2
11	65.3
12	25.6
13	11.6
14	46.1
15	34.3
16	0.00
17	3.24
18	10.8
19	29.6
20	51.7


==> fig/ycbvideo_eval/Heatmap_rep5px.txt <==
classid    accuracy
0	9.94
1	24.5
2	47.0
3	41.5
4	42.3
5	7.14
6	43.9
7	62.1
8	38.5
9	8.18
10	15.9
11	12.1
12	16.0
13	20.3
14	40.9
15	2.48
16	0.00
17	0.00
18	0.00
19	0.00
20	52.4


==> fig/ycbvideo_eval/Ours_adi10.txt <==
classid    accuracy
0	25.35
1	27.19
2	47.46
3	22.71
4	28.85
5	2.61
6	8.41
7	9.81
8	21.02
9	9.76
10	76.14
11	44.90
12	30.30
13	11.16
14	46.83
15	25.62
16	6.63
17	2.16
18	2.25
19	7.62
20	15.62


==> fig/ycbvideo_eval/Ours_rep5px.txt <==
classid    accuracy
0	12.72
1	1.96
2	34.77
3	41.94
4	31.37
5	5.92
6	0.93
7	31.78
8	34.20
9	7.12
10	25.26
11	11.08
12	10.34
13	28.77
14	22.71
15	0.00
16	1.66
17	6.79
18	0.14
19	1.17
20	4.86


==> fig/ycbvideo_eval/PoseCNN_adi10.txt <==
classid    accuracy
0	3.58
1	25.1
2	40.3
3	25.5
4	61.9
5	11.4
6	14.5
7	12.1
8	18.9
9	30.3
10	15.6
11	21.2
12	12.1
13	5.18
14	29.9
15	10.7
16	2.21
17	3.39
18	28.5
19	19.6
20	54.5


==> fig/ycbvideo_eval/PoseCNN_rep5px.txt <==
classid	accuracy
0	0.09
1	0.12
2	7.11
3	5.21
4	6.44
5	2.96
6	5.14
7	15.8
8	23.1
9	0.26
10	0.00
11	1.16
12	4.43
13	0.78
14	3.31
15	0.00
16	0.00
17	1.38
18	0.28
19	0.58
20	0.00

